Crossing numbers of simplicial complexes

This paper studies crossing numbers of $d$-dimensional simplicial complexes drawn in $\mathbb R^{2d}$ or $\mathbb S^{2d}$. We clarify and generalize a number of known results and conjectures from the graph case to higher dimensions: the crossing lemma (including the exceptional case of two-dimensional complexes drawn in dimension $4$), a generalized Harary-Hill conjecture (and evidence for it), existence of a midrange crossing constant (in a weak sense), and upper bound constructions based on stochastic geometry (related to Sylvester's problem) and the cyclic polytope. Some of our results are new even in the case of graphs: we give a simple proof of the Harary-Hill conjecture for antipodal drawings, and sharpen the threshold above which the rectilinear and spherical crossing numbers of the Erd\H{o}s-R\'enyi random graph behave like those of the complete graph.

==> dense_graph_lower.csv <==
lambda,lower,upper,active_bound
0.00000000,0.036632935723,0.090063274349,linear a=6 b=29.5555556 k=0
0.00100000,0.036650295656,0.090081293697,linear a=6 b=29.5555556 k=14776
0.00200000,0.036667670730,0.090099326446,linear a=6 b=29.5555556 k=7387
0.00300000,0.036685060940,0.090117372615,linear a=6 b=29.5555556 k=4924
0.00400000,0.036702466092,0.090135432224,linear a=6 b=29.5555556 k=3692
0.00500000,0.036719885523,0.090153505292,linear a=6 b=29.5555556 k=2953
0.00600000,0.036737322585,0.090171591839,linear a=6 b=29.5555556 k=2461
0.00700000,0.036754774452,0.090189691886,linear a=6 b=29.5555556 k=2109
0.00800000,0.036772240891,0.090207805451,linear a=6 b=29.5555556 k=1845
0.00900000,0.036789721163,0.090225932555,linear a=6 b=29.5555556 k=1640
0.01000000,0.036807211946,0.090244073217,linear a=6 b=29.5555556 k=1476
0.01100000,0.036824727823,0.090262227458,linear a=6 b=29.5555556 k=1341
0.01200000,0.036842252738,0.090280395298,linear a=6 b=29.5555556 k=1229
0.01300000,0.036859787823,0.090298576756,linear a=6 b=29.5555556 k=1135
0.01400000,0.036877346593,0.090316771854,linear a=6 b=29.5555556 k=1053
0.01500000,0.036894935226,0.090334980610,linear a=6 b=29.5555556 k=983
0.01600000,0.036912499281,0.090353203046,linear a=6 b=29.5555556 k=921
0.01700000,0.036930127550,0.090371439181,linear a=6 b=29.5555556 k=867
0.01800000,0.036947743858,0.090389689037,linear a=6 b=29.5555556 k=819
0.01900000,0.036965356402,0.090407952632,linear a=6 b=29.5555556 k=776
0.02000000,0.036983019893,0.090426229988,linear a=6 b=29.5555556 k=737
0.02100000,0.037000653329,0.090444521125,linear a=6 b=29.5555556 k=702
0.02200000,0.037018333743,0.090462826063,linear a=6 b=29.5555556 k=670
0.02300000,0.037036052277,0.090481144824,linear a=6 b=29.5555556 k=640
0.02400000,0.037053741178,0.090499477427,linear a=6 b=29.5555556 k=614
0.02500000,0.037071524646,0.090517823894,linear a=6 b=29.5555556 k=589
0.02600000,0.037089256581,0.090536184245,linear a=6 b=29.5555556 k=566
0.02700000,0.037107022617,0.090554558500,linear a=6 b=29.5555556 k=545
0.02800000,0.037124743045,0.090572946681,linear a=6 b=29.5555556 k=526
0.02900000,0.037142528251,0.090591348808,linear a=6 b=29.5555556 k=507
0.03000000,0.037160325440,0.090609764903,linear a=6 b=29.5555556 k=490
0.03100000,0.037178117800,0.090628194986,linear a=6 b=29.5555556 k=475
0.03200000,0.037195995331,0.090646639078,linear a=6 b=29.5555556 k=460
0.03300000,0.037213847685,0.090665097200,linear a=6 b=29.5555556 k=446
0.03400000,0.037231664782,0.090683569374,linear a=6 b=29.5555556 k=432
0.03500000,0.037249678977,0.090702055620,linear a=6 b=29.5555556 k=420
0.03600000,0.037267515163,0.090720555959,linear a=6 b=29.5555556 k=408
0.03700000,0.037285465749,0.090739070414,linear a=6 b=29.5555556 k=397
0.03800000,0.037303371199,0.090757599004,linear a=6 b=29.5555556 k=387
0.03900000,0.037321329975,0.090776141752,linear a=6 b=29.5555556 k=377
0.04000000,0.037339291530,0.090794698679,linear a=6 b=29.5555556 k=367
0.04100000,0.037357275382,0.090813269806,linear a=6 b=29.5555556 k=358
0.04200000,0.037375230282,0.090831855154,linear a=6 b=29.5555556 k=350
0.04300000,0.037393111280,0.090850454746,linear a=6 b=29.5555556 k=341
0.04400000,0.037411267898,0.090869068603,linear a=6 b=29.5555556 k=334
0.04500000,0.037429370460,0.090887696746,linear a=6 b=29.5555556 k=326
0.04600000,0.037447474828,0.090906339198,linear a=6 b=29.5555556 k=319
0.04700000,0.037465492517,0.090924995979,linear a=6 b=29.5555556 k=312
0.04800000,0.037483535099,0.090943667112,linear a=6 b=29.5555556 k=306
0.04900000,0.037501555143,0.090962352618,linear a=6 b=29.5555556 k=299
0.05000000,0.037519705739,0.090981052520,linear a=6 b=29.5555556 k=293
0.05100000,0.037537786949,0.090999766839,linear a=6 b=29.5555556 k=288
0.05200000,0.037556190630,0.091018495598,linear a=6 b=29.5555556 k=282
0.05300000,0.037574175527,0.091037238818,linear a=6 b=29.5555556 k=277
0.05400000,0.037592201704,0.091055996521,linear a=6 b=29.5555556 k=271
0.05500000,0.037610368303,0.091074768730,linear a=6 b=29.5555556 k=267
0.05600000,0.037628842112,0.091093555467,linear a=6 b=29.5555556 k=262
0.05700000,0.037647218290,0.091112356754,linear a=6 b=29.5555556 k=257
0.05800000,0.037665203869,0.091131172613,linear a=6 b=29.5555556 k=253
0.05900000,0.037683605892,0.091150003067,linear a=6 b=29.5555556 k=248
0.06000000,0.037702022454,0.091168848139,linear a=6 b=29.5555556 k=244
0.06100000,0.037720340775,0.091187707850,linear a=6 b=29.5555556 k=240
0.06200000,0.037738617417,0.091206582223,linear a=6 b=29.5555556 k=236
0.06300000,0.037756702562,0.091225471281,linear a=6 b=29.5555556 k=232
0.06400000,0.037775188387,0.091244375046,linear a=6 b=29.5555556 k=229
0.06500000,0.037793677215,0.091263293542,linear a=6 b=29.5555556 k=225
0.06600000,0.037811938635,0.091282226790,linear a=6 b=29.5555556 k=222
0.06700000,0.037830188330,0.091301174814,linear a=6 b=29.5555556 k=218
0.06800000,0.037848906799,0.091320137636,linear a=6 b=29.5555556 k=215
0.06900000,0.037867386027,0.091339115280,linear a=6 b=29.5555556 k=212
0.07000000,0.037885824535,0.091358107768,linear a=6 b=29.5555556 k=209
0.07100000,0.037904303912,0.091377115124,linear a=6 b=29.5555556 k=206
0.07200000,0.037922789601,0.091396137370,linear a=6 b=29.5555556 k=203
0.07300000,0.037941129756,0.091415174530,linear a=6 b=29.5555556 k=200
0.07400000,0.037959113001,0.091434226626,linear a=6 b=29.5555556 k=198
0.07500000,0.037978287663,0.091453293683,linear a=6 b=29.5555556 k=195
0.07600000,0.037996713667,0.091472375723,linear a=6 b=29.5555556 k=192
0.07700000,0.038015246230,0.091491472769,linear a=6 b=29.5555556 k=190
0.07800000,0.038033837337,0.091510584846,linear a=6 b=29.5555556 k=187
0.07900000,0.038052617178,0.091529711976,linear a=6 b=29.5555556 k=185
0.08000000,0.038070531320,0.091548854183,linear a=6 b=29.5555556 k=183
0.08100000,0.038089714664,0.091568011491,linear a=6 b=29.5555556 k=180
0.08200000,0.038108588272,0.091587183924,linear a=6 b=29.5555556 k=178
0.08300000,0.038127179087,0.091606371504,linear a=6 b=29.5555556 k=176
0.08400000,0.038145673879,0.091625574256,linear a=6 b=29.5555556 k=174
0.08500000,0.038164205832,0.091644792204,linear a=6 b=29.5555556 k=172
0.08600000,0.038182855765,0.091664025372,linear a=6 b=29.5555556 k=170
0.08700000,0.038201652767,0.091683273783,linear a=6 b=29.5555556 k=168
0.08800000,0.038220574264,0.091702537461,linear a=6 b=29.5555556 k=166
0.08900000,0.038239545512,0.091721816431,linear a=6 b=29.5555556 k=164
0.09000000,0.038258438503,0.091741110716,linear a=6 b=29.5555556 k=162
0.09100000,0.038277070278,0.091760420341,linear a=6 b=29.5555556 k=160
0.09200000,0.038295200610,0.091779745331,linear a=6 b=29.5555556 k=158
0.09300000,0.038314495590,0.091799085708,linear a=6 b=29.5555556 k=157
0.09400000,0.038333770984,0.091818441498,linear a=6 b=29.5555556 k=155
0.09500000,0.038352008347,0.091837812726,linear a=6 b=29.5555556 k=153
0.09600000,0.038371189840,0.091857199415,linear a=6 b=29.5555556 k=152
0.09700000,0.038390335673,0.091876601590,linear a=6 b=29.5555556 k=150
0.09800000,0.038408511821,0.091896019275,linear a=6 b=29.5555556 k=149
0.09900000,0.038428297527,0.091915452496,linear a=6 b=29.5555556 k=147
0.10000000,0.038446306751,0.091934901277,linear a=6 b=29.5555556 k=146
0.10100000,0.038466192769,0.091954365643,linear a=6 b=29.5555556 k=144
0.10200000,0.038484673972,0.091973845619,linear a=6 b=29.5555556 k=143
0.10300000,0.038503837817,0.091993341229,linear a=6 b=29.5555556 k=141
0.10400000,0.038523240945,0.092012852499,linear a=6 b=29.5555556 k=140
0.10500000,0.038541065928,0.092032379453,linear a=6 b=29.5555556 k=139
0.10600000,0.038561145938,0.092051922118,linear a=6 b=29.5555556 k=137
0.10700000,0.038580455719,0.092071480517,linear a=6 b=29.5555556 k=136
0.10800000,0.038598719068,0.092091054676,linear a=6 b=29.5555556 k=135
0.10900000,0.038617799773,0.092110644620,linear a=6 b=29.5555556 k=133
0.11000000,0.038637734136,0.092130250375,linear a=6 b=29.5555556 k=132
0.11100000,0.038656987128,0.092149871966,linear a=6 b=29.5555556 k=131
0.11200000,0.038675721368,0.092169509419,linear a=6 b=29.5555556 k=130
0.11300000,0.038694082930,0.092189162759,linear a=6 b=29.5555556 k=129
0.11400000,0.038713259197,0.092208832011,linear a=6 b=29.5555556 k=127
0.11500000,0.038733152447,0.092228517202,linear a=6 b=29.5555556 k=126
0.11600000,0.038752784313,0.092248218358,linear a=6 b=29.5555556 k=125
0.11700000,0.038772239317,0.092267935503,linear a=6 b=29.5555556 k=124
0.11800000,0.038791587640,0.092287668663,linear a=6 b=29.5555556 k=123
0.11900000,0.038810885441,0.092307417866,linear a=6 b=29.5555556 k=122
0.12000000,0.038830175105,0.092327183136,linear a=6 b=29.5555556 k=121
0.12100000,0.038849485409,0.092346964500,linear a=6 b=29.5555556 k=120
0.12200000,0.038868831618,0.092366761984,linear a=6 b=29.5555556 k=119
0.12300000,0.038888215502,0.092386575614,linear a=6 b=29.5555556 k=118
0.12400000,0.038907625278,0.092406405416,linear a=6 b=29.5555556 k=117
0.12500000,0.038927035473,0.092426251417,linear a=6 b=29.5555556 k=116
0.12600000,0.038946406718,0.092446113643,linear a=6 b=29.5555556 k=115
0.12700000,0.038965685452,0.092465992120,linear a=6 b=29.5555556 k=114
0.12800000,0.038984803557,0.092485886876,linear a=6 b=29.5555556 k=113
0.12900000,0.039003677895,0.092505797936,linear a=6 b=29.5555556 k=112
0.13000000,0.039022209773,0.092525725328,linear a=6 b=29.5555556 k=111
0.13100000,0.039042250005,0.092545669077,linear a=6 b=29.5555556 k=111
0.13200000,0.039062697817,0.092565629212,linear a=6 b=29.5555556 k=110
0.13300000,0.039082803377,0.092585605758,linear a=6 b=29.5555556 k=109
0.13400000,0.039102419085,0.092605598743,linear a=6 b=29.5555556 k=108
0.13500000,0.039121379372,0.092625608193,linear a=6 b=29.5555556 k=107
0.13600000,0.039139499646,0.092645634136,linear a=6 b=29.5555556 k=106
0.13700000,0.039159993665,0.092665676599,linear a=6 b=29.5555556 k=106
0.13800000,0.039180732422,0.092685735610,linear a=6 b=29.5555556 k=105
0.13900000,0.039202072334,0.092705811194,linear a=5 b=22.5555556 k=95
0.14000000,0.039221192007,0.092725903381,linear a=5 b=22.5555556 k=94
0.14100000,0.039244806707,0.092746012196,linear a=5 b=22.5555556 k=94
0.14200000,0.039267124185,0.092766137669,linear a=5 b=22.5555556 k=93
0.14300000,0.039286371232,0.092786279825,linear a=5 b=22.5555556 k=92
0.14400000,0.039309775492,0.092806438694,linear a=5 b=22.5555556 k=92
0.14500000,0.039332116804,0.092826614302,linear a=5 b=22.5555556 k=91
0.14600000,0.039350664371,0.092846806678,linear a=5 b=22.5555556 k=90
0.14700000,0.039375426972,0.092867015849,linear a=5 b=22.5555556 k=90
0.14800000,0.039396836027,0.092887241843,linear a=5 b=22.5555556 k=89
0.14900000,0.039417001266,0.092907484689,linear a=5 b=22.5555556 k=89
0.15000000,0.039441210845,0.092927744413,linear a=5 b=22.5555556 k=88
0.15100000,0.039460443507,0.092948021046,linear a=5 b=22.5555556 k=87
0.15200000,0.039484360729,0.092968314614,linear a=5 b=22.5555556 k=87
0.15300000,0.039505949829,0.092988625146,linear a=5 b=22.5555556 k=86
0.15400000,0.039526775336,0.093008952670,linear a=5 b=22.5555556 k=86
0.15500000,0.039550548285,0.093029297216,linear a=5 b=22.5555556 k=85
0.15600000,0.039568867479,0.093049658810,linear a=5 b=22.5555556 k=85
0.15700000,0.039594612255,0.093070037483,linear a=5 b=22.5555556 k=84
0.15800000,0.039613345106,0.093090433262,linear a=5 b=22.5555556 k=83
0.15900000,0.039638441829,0.093110846177,linear a=5 b=22.5555556 k=83
0.16000000,0.039658372317,0.093131276256,linear a=5 b=22.5555556 k=82
0.16100000,0.039682266776,0.093151723529,linear a=5 b=22.5555556 k=82
0.16200000,0.039703050908,0.093172188023,linear a=5 b=22.5555556 k=81
0.16300000,0.039726248629,0.093192669769,linear a=5 b=22.5555556 k=81
0.16400000,0.039747494594,0.093213168794,linear a=5 b=22.5555556 k=80
0.16500000,0.039770481926,0.093233685130,linear a=5 b=22.5555556 k=80
0.16600000,0.039791747041,0.093254218804,linear a=5 b=22.5555556 k=79
0.16700000,0.039814994626,0.093274769847,linear a=5 b=22.5555556 k=79
0.16800000,0.039835781637,0.093295338287,linear a=5 b=22.5555556 k=78
0.16900000,0.039859747690,0.093315924155,linear a=5 b=22.5555556 k=78
0.17000000,0.039879500387,0.093336527479,linear a=5 b=22.5555556 k=77
0.17100000,0.039904633826,0.093357148290,linear a=5 b=22.5555556 k=77
0.17200000,0.039922731906,0.093377786617,linear a=5 b=22.5555556 k=76
0.17300000,0.039949475375,0.093398442490,linear a=5 b=22.5555556 k=76
0.17400000,0.039967435657,0.093419115939,linear a=5 b=22.5555556 k=76
0.17500000,0.039994021294,0.093439806994,linear a=5 b=22.5555556 k=75
0.17600000,0.040014140880,0.093460515686,linear a=5 b=22.5555556 k=75
0.17700000,0.040037943177,0.093481242043,linear a=5 b=22.5555556 k=74
0.17800000,0.040060642174,0.093501986098,linear a=5 b=22.5555556 k=74
0.17900000,0.040080830254,0.093522747879,linear a=5 b=22.5555556 k=73
0.18000000,0.040106531855,0.093543527417,linear a=5 b=22.5555556 k=73
0.18100000,0.040124086136,0.093564324743,linear a=5 b=22.5555556 k=73
0.18200000,0.040151316519,0.093585139888,linear a=5 b=22.5555556 k=72
0.18300000,0.040172350643,0.093605972881,linear a=5 b=22.5555556 k=72
0.18400000,0.040194409749,0.093626823755,linear a=5 b=22.5555556 k=71
0.18500000,0.040219345097,0.093647692539,linear a=5 b=22.5555556 k=71
0.18600000,0.040236546940,0.093668579264,linear a=5 b=22.5555556 k=71
0.18700000,0.040264393285,0.093689483962,linear a=5 b=22.5555556 k=70
0.18800000,0.040285939922,0.093710406663,linear a=5 b=22.5555556 k=70
0.18900000,0.040306710133,0.093731347399,linear a=5 b=22.5555556 k=69
0.19000000,0.040333034401,0.093752306202,linear a=5 b=22.5555556 k=69
0.19100000,0.040351941547,0.093773283101,linear a=5 b=22.5555556 k=69
0.19200000,0.040376942678,0.093794278129,linear a=5 b=22.5555556 k=68
0.19300000,0.040401054369,0.093815291318,linear a=5 b=22.5555556 k=68
0.19400000,0.040418020389,0.093836322698,linear a=5 b=22.5555556 k=68
0.19500000,0.040446419661,0.093857372302,linear a=5 b=22.5555556 k=67
0.19600000,0.040469006097,0.093878440161,linear a=5 b=22.5555556 k=67
0.19700000,0.040486896793,0.093899526308,linear a=5 b=22.5555556 k=66
0.19800000,0.040515571109,0.093920630773,linear a=5 b=22.5555556 k=66
0.19900000,0.040537281812,0.093941753589,linear a=5 b=22.5555556 k=66
0.20000000,0.040556441766,0.093962894789,linear a=5 b=22.5555556 k=65
0.20100000,0.040584663848,0.093984054404,linear a=5 b=22.5555556 k=65
0.20200000,0.040606117718,0.094005232467,linear a=5 b=22.5555556 k=65
0.20300000,0.040625413026,0.094026429010,linear a=5 b=22.5555556 k=64
0.20400000,0.040653803768,0.094047644066,linear a=5 b=22.5555556 k=64
0.20500000,0.040675595724,0.094068877666,linear a=5 b=22.5555556 k=64
0.20600000,0.040693774302,0.094090129845,linear a=5 b=22.5555556 k=63
0.20700000,0.040722935058,0.094111400634,linear a=5 b=22.5555556 k=63
0.20800000,0.040745642256,0.094132690066,linear a=5 b=22.5555556 k=63
0.20900000,0.040762133769,0.094153998175,linear a=5 b=22.5555556 k=63
0.21000000,0.040791836374,0.094175324993,linear a=5 b=22.5555556 k=62
0.21100000,0.040816024109,0.094196670554,linear a=5 b=22.5555556 k=62
0.21200000,0.040834110508,0.094218034890,linear a=5 b=22.5555556 k=62
0.21300000,0.040860113820,0.094239418035,linear a=5 b=22.5555556 k=61
0.21400000,0.040886341203,0.094260820023,linear a=5 b=22.5555556 k=61
0.21500000,0.040906561088,0.094282240886,linear a=5 b=22.5555556 k=61
0.21600000,0.040927190549,0.094303680659,linear a=5 b=22.5555556 k=60
0.21700000,0.040956016053,0.094325139374,linear a=5 b=22.5555556 k=60
0.21800000,0.040978908391,0.094346617067,linear a=5 b=22.5555556 k=60
0.21900000,0.040996076132,0.094368113770,linear a=5 b=22.5555556 k=60
0.22000000,0.041024279639,0.094389629519,linear a=5 b=22.5555556 k=59
0.22100000,0.041050389083,0.094411164345,linear a=5 b=22.5555556 k=59
0.22200000,0.041070824104,0.094432718285,linear a=5 b=22.5555556 k=59
0.22300000,0.041090153322,0.094454291372,linear a=5 b=22.5555556 k=58
0.22400000,0.041120035582,0.094475883640,linear a=5 b=22.5555556 k=58
0.22500000,0.041144276218,0.094497495124,linear a=5 b=22.5555556 k=58
0.22600000,0.041163067061,0.094519125859,linear a=5 b=22.5555556 k=58
0.22700000,0.041186653624,0.094540775878,linear a=5 b=22.5555556 k=57
0.22800000,0.041215255223,0.094562445218,linear a=5 b=22.5555556 k=57
0.22900000,0.041238418938,0.094584133912,linear a=5 b=22.5555556 k=57
0.23000000,0.041256326632,0.094605841996,linear a=5 b=22.5555556 k=57
0.23100000,0.041282335355,0.094627569504,linear a=5 b=22.5555556 k=56
0.23200000,0.041310433813,0.094649316472,linear a=5 b=22.5555556 k=56
0.23300000,0.041333268879,0.094671082935,linear a=5 b=22.5555556 k=56
0.23400000,0.041351013600,0.094692868929,linear a=5 b=22.5555556 k=56
0.23500000,0.041377433165,0.094714674488,linear a=5 b=22.5555556 k=55
0.23600000,0.041405770664,0.094736499648,linear a=5 b=22.5555556 k=55
0.23700000,0.041428992473,0.094758344446,linear a=5 b=22.5555556 k=55
0.23800000,0.041447263848,0.094780208916,linear a=5 b=22.5555556 k=55
0.23900000,0.041471873578,0.094802093095,linear a=5 b=22.5555556 k=54
0.24000000,0.041501167317,0.094823997018,linear a=5 b=22.5555556 k=54
0.24100000,0.041525468340,0.094845920722,linear a=5 b=22.5555556 k=54
0.24200000,0.041544935036,0.094867864242,linear a=5 b=22.5555556 k=54
0.24300000,0.041565266108,0.094889827615,linear a=5 b=22.5555556 k=53
0.24400000,0.041596218067,0.094911810878,linear a=5 b=22.5555556 k=53
0.24500000,0.041622277270,0.094933814067,linear a=5 b=22.5555556 k=53
0.24600000,0.041643596075,0.094955837218,linear a=5 b=22.5555556 k=53
0.24700000,0.041660322290,0.094977880368,linear a=5 b=22.5555556 k=53
0.24800000,0.041690192458,0.094999943554,linear a=5 b=22.5555556 k=52
0.24900000,0.041718684375,0.095022026812,linear a=5 b=22.5555556 k=52
0.25000000,0.041742508969,0.095044130181,linear a=5 b=22.5555556 k=52
0.25100000,0.041761809001,0.095066253696,linear a=5 b=22.5555556 k=52
0.25200000,0.041782009076,0.095088397395,linear a=5 b=22.5555556 k=51
0.25300000,0.041813612726,0.095110561316,linear a=5 b=22.5555556 k=51
0.25400000,0.041840602333,0.095132745496,linear a=5 b=22.5555556 k=51
0.25500000,0.041863116272,0.095154949972,linear a=5 b=22.5555556 k=51
0.25600000,0.041881288942,0.095177174782,linear a=5 b=22.5555556 k=51
0.25700000,0.041905607489,0.095199419964,linear a=5 b=22.5555556 k=50
0.25800000,0.041936435586,0.095221685556,linear a=5 b=22.5555556 k=50
0.25900000,0.041962818534,0.095243971596,linear a=5 b=22.5555556 k=50
0.26000000,0.041984887132,0.095266278121,linear a=5 b=22.5555556 k=50
0.26100000,0.042002768482,0.095288605171,linear a=5 b=22.5555556 k=50
0.26200000,0.042028152493,0.095310952783,linear a=5 b=22.5555556 k=49
0.26300000,0.042059083300,0.095333320996,linear a=5 b=22.5555556 k=49
0.26400000,0.042085709373,0.095355709848,linear a=5 b=22.5555556 k=49
0.26500000,0.042108154911,0.095378119379,linear a=5 b=22.5555556 k=49
0.26600000,0.042126540672,0.095400549626,linear a=5 b=22.5555556 k=49
0.26700000,0.042149612735,0.095423000629,linear a=5 b=22.5555556 k=48
0.26800000,0.042181491060,0.095445472427,linear a=5 b=22.5555556 k=48
0.26900000,0.042209179033,0.095467965059,linear a=5 b=22.5555556 k=48
0.27000000,0.042232795124,0.095490478564,linear a=5 b=22.5555556 k=48
0.27100000,0.042252454586,0.095513012982,linear a=5 b=22.5555556 k=48
0.27200000,0.042269438985,0.095535568352,linear a=5 b=22.5555556 k=47
0.27300000,0.042303090584,0.095558144713,linear a=5 b=22.5555556 k=47
0.27400000,0.042332642168,0.095580742106,linear a=5 b=22.5555556 k=47
0.27500000,0.042358207260,0.095603360570,linear a=5 b=22.5555556 k=47
0.27600000,0.042379896351,0.095626000146,linear a=5 b=22.5555556 k=47
0.27700000,0.042397816997,0.095648660873,linear a=5 b=22.5555556 k=47
0.27800000,0.042422777085,0.095671342791,linear a=5 b=22.5555556 k=46
0.27900000,0.042454990338,0.095694045941,linear a=5 b=22.5555556 k=46
0.28000000,0.042483280723,0.095716770364,linear a=5 b=22.5555556 k=46
0.28100000,0.042507754648,0.095739516099,linear a=5 b=22.5555556 k=46
0.28200000,0.042528515745,0.095762283188,linear a=5 b=22.5555556 k=46
0.28300000,0.042545664944,0.095785071672,linear a=5 b=22.5555556 k=46
0.28400000,0.042574540528,0.095807881591,linear a=5 b=22.5555556 k=45
0.28500000,0.042606343225,0.095830712986,linear a=5 b=22.5555556 k=45
0.28600000,0.042634369003,0.095853565899,linear a=5 b=22.5555556 k=45
0.28700000,0.042658718158,0.095876440371,linear a=5 b=22.5555556 k=45
0.28800000,0.042679488423,0.095899336443,linear a=5 b=22.5555556 k=45
0.28900000,0.042696775040,0.095922254157,linear a=5 b=22.5555556 k=45
0.29000000,0.042725089144,0.095945193555,linear a=5 b=22.5555556 k=44
0.29100000,0.042757458383,0.095968154679,linear a=5 b=22.5555556 k=44
0.29200000,0.042786168521,0.095991137570,linear a=5 b=22.5555556 k=44
0.29300000,0.042811314617,0.096014142270,linear a=5 b=22.5555556 k=44
0.29400000,0.042832989348,0.096037168822,linear a=5 b=22.5555556 k=44
0.29500000,0.042851283079,0.096060217268,linear a=5 b=22.5555556 k=44
0.29600000,0.042874026683,0.096083287651,linear a=5 b=22.5555556 k=43
0.29700000,0.042907909128,0.096106380013,linear a=5 b=22.5555556 k=43
0.29800000,0.042938224621,0.096129494397,linear a=5 b=22.5555556 k=43
0.29900000,0.042965063746,0.096152630846,linear a=5 b=22.5555556 k=43
0.30000000,0.042988514869,0.096175789403,linear a=5 b=22.5555556 k=43
0.30100000,0.043008664196,0.096198970110,linear a=5 b=22.5555556 k=43
0.30200000,0.043025595825,0.096222173012,linear a=5 b=22.5555556 k=43
0.30300000,0.043056490077,0.096245398151,linear a=5 b=22.5555556 k=42
0.30400000,0.043089322578,0.096268645571,linear a=5 b=22.5555556 k=42
0.30500000,0.043118743323,0.096291915317,linear a=5 b=22.5555556 k=42
0.30600000,0.043144837023,0.096315207431,linear a=5 b=22.5555556 k=42
0.30700000,0.043167686360,0.096338521957,linear a=5 b=22.5555556 k=42
0.30800000,0.043187372039,0.096361858940,linear a=5 b=22.5555556 k=42
0.30900000,0.043203972842,0.096385218424,linear a=5 b=22.5555556 k=42
0.31000000,0.043237412485,0.096408600454,linear a=5 b=22.5555556 k=41
0.31100000,0.043270313715,0.096432005073,linear a=5 b=22.5555556 k=41
0.31200000,0.043299927769,0.096455432326,linear a=5 b=22.5555556 k=41
0.31300000,0.043326334379,0.096478882259,linear a=5 b=22.5555556 k=41
0.31400000,0.043349611409,0.096502354916,linear a=5 b=22.5555556 k=41
0.31500000,0.043369834907,0.096525850342,linear a=5 b=22.5555556 k=41
0.31600000,0.043387079143,0.096549368582,linear a=5 b=22.5555556 k=41
0.31700000,0.043416807332,0.096572909682,linear a=5 b=22.5555556 k=40
0.31800000,0.043450848720,0.096596473688,linear a=5 b=22.5555556 k=40
0.31900000,0.043481699933,0.096620060644,linear a=5 b=22.5555556 k=40
0.32000000,0.043509436499,0.096643670597,linear a=5 b=22.5555556 k=40
0.32100000,0.043534132219,0.096667303592,linear a=5 b=22.5555556 k=40
0.32200000,0.043555859207,0.096690959677,linear a=5 b=22.5555556 k=40
0.32300000,0.043574687933,0.096714638896,linear a=5 b=22.5555556 k=40
0.32400000,0.043593599874,0.096738341296,linear a=5 b=22.5555556 k=39
0.32500000,0.043629831192,0.096762066924,linear a=5 b=22.5555556 k=39
0.32600000,0.043662944115,0.096785815827,linear a=5 b=22.5555556 k=39
0.32700000,0.043693010648,0.096809588051,linear a=5 b=22.5555556 k=39
0.32800000,0.043720101183,0.096833383643,linear a=5 b=22.5555556 k=39
0.32900000,0.043744284543,0.096857202650,linear a=5 b=22.5555556 k=39
0.33000000,0.043765628015,0.096881045120,linear a=5 b=22.5555556 k=39
0.33100000,0.043784197389,0.096904911100,linear a=5 b=22.5555556 k=39
0.33200000,0.043805007109,0.096928800638,linear a=5 b=22.5555556 k=38
0.33300000,0.043841411042,0.096952713781,linear a=5 b=22.5555556 k=38
0.33400000,0.043874813985,0.096976650578,linear a=5 b=22.5555556 k=38
0.33500000,0.043905283509,0.097000611075,linear a=5 b=22.5555556 k=38
0.33600000,0.043932885710,0.097024595323,linear a=5 b=22.5555556 k=38
0.33700000,0.043957685243,0.097048603368,linear a=5 b=22.5555556 k=38
0.33800000,0.043979745356,0.097072635259,linear a=5 b=22.5555556 k=38
0.33900000,0.043999127925,0.097096691045,linear a=5 b=22.5555556 k=38
0.34000000,0.044015893481,0.097120770775,linear a=5 b=22.5555556 k=38
0.34100000,0.044051341389,0.097144874498,linear a=5 b=22.5555556 k=37
0.34200000,0.044086205219,0.097169002263,linear a=5 b=22.5555556 k=37
0.34300000,0.044118220930,0.097193154119,linear a=5 b=22.5555556 k=37
0.34400000,0.044147451041,0.097217330116,linear a=5 b=22.5555556 k=37
0.34500000,0.044173956740,0.097241530304,linear a=5 b=22.5555556 k=37
0.34600000,0.044197797915,0.097265754731,linear a=5 b=22.5555556 k=37
0.34700000,0.044219033186,0.097290003449,linear a=5 b=22.5555556 k=37
0.34800000,0.044237719931,0.097314276507,linear a=5 b=22.5555556 k=37
0.34900000,0.044257935963,0.097338573955,linear a=5 b=22.5555556 k=36
0.35000000,0.044295415777,0.097362895844,linear a=5 b=22.5555556 k=36
0.35100000,0.044330107474,0.097387242225,linear a=5 b=22.5555556 k=36
0.35200000,0.044362070620,0.097411613148,linear a=5 b=22.5555556 k=36
0.35300000,0.044391363546,0.097436008665,linear a=5 b=22.5555556 k=36
0.35400000,0.044418043372,0.097460428826,linear a=5 b=22.5555556 k=36
0.35500000,0.044442166039,0.097484873683,linear a=5 b=22.5555556 k=36
0.35600000,0.044463786331,0.097509343287,linear a=5 b=22.5555556 k=36
0.35700000,0.044482957901,0.097533837690,linear a=5 b=22.5555556 k=36
0.35800000,0.044499733298,0.097558356943,linear a=5 b=22.5555556 k=36
0.35900000,0.044537648196,0.097582901099,linear a=5 b=22.5555556 k=35
0.36000000,0.044573468079,0.097607470211,linear a=5 b=22.5555556 k=35
0.36100000,0.044606649424,0.097632064329,linear a=5 b=22.5555556 k=35
0.36200000,0.044637247111,0.097656683506,linear a=5 b=22.5555556 k=35
0.36300000,0.044665314908,0.097681327797,linear a=5 b=22.5555556 k=35
0.36400000,0.044690905503,0.097705997252,linear a=5 b=22.5555556 k=35
0.36500000,0.044714070519,0.097730691926,linear a=5 b=22.5555556 k=35
0.36600000,0.044734860544,0.097755411871,linear a=5 b=22.5555556 k=35
0.36700000,0.044753325149,0.097780157140,linear a=5 b=22.5555556 k=35
0.36800000,0.044776563937,0.097804927789,linear a=5 b=22.5555556 k=34
0.36900000,0.044814784832,0.097829723869,linear a=5 b=22.5555556 k=34
0.37000000,0.044850430456,0.097854545436,linear a=5 b=22.5555556 k=34
0.37100000,0.044883552868,0.097879392543,linear a=5 b=22.5555556 k=34
0.37200000,0.044914203102,0.097904265244,linear a=5 b=22.5555556 k=34
0.37300000,0.044942431190,0.097929163595,linear a=5 b=22.5555556 k=34
0.37400000,0.044968286180,0.097954087649,linear a=5 b=22.5555556 k=34
0.37500000,0.044991816163,0.097979037462,linear a=5 b=22.5555556 k=34
0.37600000,0.045013068286,0.098004013088,linear a=5 b=22.5555556 k=34
0.37700000,0.045032088777,0.098029014584,linear a=5 b=22.5555556 k=34
0.37800000,0.045050510051,0.098054042004,linear a=5 b=22.5555556 k=33
0.37900000,0.045089879177,0.098079095403,linear a=5 b=22.5555556 k=33
0.38000000,0.045126761340,0.098104174839,linear a=5 b=22.5555556 k=33
0.38100000,0.045161205378,0.098129280366,linear a=5 b=22.5555556 k=33
0.38200000,0.045193259191,0.098154412042,linear a=5 b=22.5555556 k=33
0.38300000,0.045222969767,0.098179569922,linear a=5 b=22.5555556 k=33
0.38400000,0.045250383194,0.098204754062,linear a=5 b=22.5555556 k=33
0.38500000,0.045275544681,0.098229964521,linear a=5 b=22.5555556 k=33
0.38600000,0.045298498577,0.098255201354,linear a=5 b=22.5555556 k=33
0.38700000,0.045319288391,0.098280464620,linear a=5 b=22.5555556 k=33
0.38800000,0.045337956800,0.098305754374,linear a=5 b=22.5555556 k=33
0.38900000,0.045361056745,0.098331070676,linear a=5 b=22.5555556 k=32
0.39000000,0.045400559815,0.098356413582,linear a=5 b=22.5555556 k=32
0.39100000,0.045437682553,0.098381783151,linear a=5 b=22.5555556 k=32
0.39200000,0.045472470335,0.098407179441,linear a=5 b=22.5555556 k=32
0.39300000,0.045504967695,0.098432602510,linear a=5 b=22.5555556 k=32
0.39400000,0.045535218339,0.098458052417,linear a=5 b=22.5555556 k=32
0.39500000,0.045563265160,0.098483529221,linear a=5 b=22.5555556 k=32
0.39600000,0.045589150261,0.098509032980,linear a=5 b=22.5555556 k=32
0.39700000,0.045612914961,0.098534563754,linear a=5 b=22.5555556 k=32
0.39800000,0.045634599820,0.098560121603,linear a=5 b=22.5555556 k=32
0.39900000,0.045654244647,0.098585706586,linear a=5 b=22.5555556 k=32
0.40000000,0.045671888518,0.098611318762,linear a=5 b=22.5555556 k=32
0.40100000,0.045708471455,0.098636958192,linear a=5 b=22.5555556 k=31
0.40200000,0.045747347967,0.098662624936,linear a=5 b=22.5555556 k=31
0.40300000,0.045783962654,0.098688319055,linear a=5 b=22.5555556 k=31
0.40400000,0.045818357344,0.098714040610,linear a=5 b=22.5555556 k=31
0.40500000,0.045850573107,0.098739789660,linear a=5 b=22.5555556 k=31
0.40600000,0.045880650275,0.098765566268,linear a=5 b=22.5555556 k=31
0.40700000,0.045908628452,0.098791370495,linear a=5 b=22.5555556 k=31
0.40800000,0.045934546533,0.098817202402,linear a=5 b=22.5555556 k=31
0.40900000,0.045958442710,0.098843062052,linear a=5 b=22.5555556 k=31
0.41000000,0.045980354495,0.098868949505,linear a=5 b=22.5555556 k=31
0.41100000,0.046000318726,0.098894864825,linear a=5 b=22.5555556 k=31
0.41200000,0.046018371582,0.098920808073,linear a=5 b=22.5555556 k=31
0.41300000,0.046052526569,0.098946779314,linear a=5 b=22.5555556 k=30
0.41400000,0.046092444878,0.098972778608,linear a=5 b=22.5555556 k=30
0.41500000,0.046130186925,0.098998806021,linear a=5 b=22.5555556 k=30
0.41600000,0.046165791701,0.099024861614,linear a=5 b=22.5555556 k=30
0.41700000,0.046199297510,0.099050945452,linear a=5 b=22.5555556 k=30
0.41800000,0.046230741990,0.099077057598,linear a=5 b=22.5555556 k=30
0.41900000,0.046260162118,0.099103198117,linear a=5 b=22.5555556 k=30
0.42000000,0.046287594229,0.099129367073,linear a=5 b=22.5555556 k=30
0.42100000,0.046313074021,0.099155564530,linear a=5 b=22.5555556 k=30
0.42200000,0.046336636576,0.099181790553,linear a=5 b=22.5555556 k=30
0.42300000,0.046358316361,0.099208045207,linear a=5 b=22.5555556 k=30
0.42400000,0.046378147248,0.099234328558,linear a=5 b=22.5555556 k=30
0.42500000,0.046396162520,0.099260640670,linear a=5 b=22.5555556 k=30
0.42600000,0.046433843290,0.099286981610,linear a=5 b=22.5555556 k=29
0.42700000,0.046474313088,0.099313351444,linear a=5 b=22.5555556 k=29
0.42800000,0.046512699538,0.099339750237,linear a=5 b=22.5555556 k=29
0.42900000,0.046549038768,0.099366178057,linear a=5 b=22.5555556 k=29
0.43000000,0.046583366291,0.099392634970,linear a=5 b=22.5555556 k=29
0.43100000,0.046615717020,0.099419121043,linear a=5 b=22.5555556 k=29
0.43200000,0.046646125274,0.099445636342,linear a=5 b=22.5555556 k=29
0.43300000,0.046674624793,0.099472180937,linear a=5 b=22.5555556 k=29
0.43400000,0.046701248749,0.099498754893,linear a=5 b=22.5555556 k=29
0.43500000,0.046726029751,0.099525358280,linear a=5 b=22.5555556 k=29
0.43600000,0.046748999861,0.099551991166,linear a=5 b=22.5555556 k=29
0.43700000,0.046770190601,0.099578653618,linear a=5 b=22.5555556 k=29
0.43800000,0.046789632963,0.099605345706,linear a=5 b=22.5555556 k=29
0.43900000,0.046810350695,0.099632067498,linear a=5 b=22.5555556 k=28
0.44000000,0.046853123070,0.099658819065,linear a=5 b=22.5555556 k=28
0.44100000,0.046893873938,0.099685600474,linear a=5 b=22.5555556 k=28
0.44200000,0.046932637185,0.099712411797,linear a=5 b=22.5555556 k=28
0.44300000,0.046969446137,0.099739253103,linear a=5 b=22.5555556 k=28
0.44400000,0.047004333573,0.099766124463,linear a=5 b=22.5555556 k=28
0.44500000,0.047037331734,0.099793025946,linear a=5 b=22.5555556 k=28
0.44600000,0.047068472333,0.099819957624,linear a=5 b=22.5555556 k=28
0.44700000,0.047097786563,0.099846919569,linear a=5 b=22.5555556 k=28
0.44800000,0.047125305106,0.099873911850,linear a=5 b=22.5555556 k=28
0.44900000,0.047151058146,0.099900934541,linear a=5 b=22.5555556 k=28
0.45000000,0.047175075372,0.099927987712,linear a=5 b=22.5555556 k=28
0.45100000,0.047197385991,0.099955071436,linear a=5 b=22.5555556 k=28
0.45200000,0.047218018733,0.099982185786,linear a=5 b=22.5555556 k=28
0.45300000,0.047237001862,0.100009330834,linear a=5 b=22.5555556 k=28
0.45400000,0.047268120111,0.100036506653,linear a=5 b=22.5555556 k=27
0.45500000,0.047311017297,0.100063713317,linear a=5 b=22.5555556 k=27
0.45600000,0.047351990350,0.100090950899,linear a=5 b=22.5555556 k=27
0.45700000,0.047391070421,0.100118219472,linear a=5 b=22.5555556 k=27
0.45800000,0.047428288165,0.100145519112,linear a=5 b=22.5555556 k=27
0.45900000,0.047463673748,0.100172849893,linear a=5 b=22.5555556 k=27
0.46000000,0.047497256858,0.100200211889,linear a=5 b=22.5555556 k=27
0.46100000,0.047529066714,0.100227605175,linear a=5 b=22.5555556 k=27
0.46200000,0.047559132071,0.100255029827,linear a=5 b=22.5555556 k=27
0.46300000,0.047587481229,0.100282485920,linear a=5 b=22.5555556 k=27
0.46400000,0.047614142043,0.100309973531,linear a=5 b=22.5555556 k=27
0.46500000,0.047639141926,0.100337492734,linear a=5 b=22.5555556 k=27
0.46600000,0.047662507861,0.100365043608,linear a=5 b=22.5555556 k=27
0.46700000,0.047684266406,0.100392626228,linear a=5 b=22.5555556 k=27
0.46800000,0.047704443702,0.100420240672,linear a=5 b=22.5555556 k=27
0.46900000,0.047723065479,0.100447887017,linear a=5 b=22.5555556 k=27
0.47000000,0.047765167666,0.100475565341,linear a=5 b=22.5555556 k=26
0.47100000,0.047808335773,0.100503275722,linear a=5 b=22.5555556 k=26
0.47200000,0.047849672613,0.100531018238,linear a=5 b=22.5555556 k=26
0.47300000,0.047889206782,0.100558792968,linear a=5 b=22.5555556 k=26
0.47400000,0.047926966438,0.100586599991,linear a=5 b=22.5555556 k=26
0.47500000,0.047962979307,0.100614439385,linear a=5 b=22.5555556 k=26
0.47600000,0.047997272688,0.100642311232,linear a=5 b=22.5555556 k=26
0.47700000,0.048029873465,0.100670215609,linear a=5 b=22.5555556 k=26
0.47800000,0.048060808109,0.100698152599,linear a=5 b=22.5555556 k=26
0.47900000,0.048090102688,0.100726122281,linear a=5 b=22.5555556 k=26
0.48000000,0.048117782870,0.100754124736,linear a=5 b=22.5555556 k=26
0.48100000,0.048143873935,0.100782160045,linear a=5 b=22.5555556 k=26
0.48200000,0.048168400777,0.100810228290,linear a=5 b=22.5555556 k=26
0.48300000,0.048191387911,0.100838329552,linear a=5 b=22.5555556 k=26
0.48400000,0.048212859480,0.100866463915,linear a=5 b=22.5555556 k=26
0.48500000,0.048232839262,0.100894631459,linear a=5 b=22.5555556 k=26
0.48600000,0.048256746106,0.100922832269,linear a=5 b=22.5555556 k=25
0.48700000,0.048302296535,0.100951066427,linear a=5 b=22.5555556 k=25
0.48800000,0.048346074735,0.100979334017,linear a=5 b=22.5555556 k=25
0.48900000,0.048388107359,0.101007635123,linear a=5 b=22.5555556 k=25
0.49000000,0.048428420665,0.101035969828,linear a=5 b=22.5555556 k=25
0.49100000,0.048467040520,0.101064338218,linear a=5 b=22.5555556 k=25
0.49200000,0.048503992411,0.101092740377,linear a=5 b=22.5555556 k=25
0.49300000,0.048539301446,0.101121176390,linear a=5 b=22.5555556 k=25
0.49400000,0.048572992363,0.101149646344,linear a=5 b=22.5555556 k=25
0.49500000,0.048605089534,0.101178150323,linear a=5 b=22.5555556 k=25
0.49600000,0.048635616974,0.101206688415,linear a=5 b=22.5555556 k=25
0.49700000,0.048664598342,0.101235260705,linear a=5 b=22.5555556 k=25
0.49800000,0.048692056952,0.101263867282,linear a=5 b=22.5555556 k=25
0.49900000,0.048718015773,0.101292508232,linear a=5 b=22.5555556 k=25
0.50000000,0.048742497438,0.101321183642,linear a=5 b=22.5555556 k=25
0.50100000,0.048765524250,0.101349893602,linear a=5 b=22.5555556 k=25
0.50200000,0.048787118183,0.101378638199,linear a=5 b=22.5555556 k=25
0.50300000,0.048807300892,0.101407417523,linear a=5 b=22.5555556 k=25
0.50400000,0.048833716836,0.101436231662,linear a=5 b=22.5555556 k=24
0.50500000,0.048880324743,0.101465080706,linear a=5 b=22.5555556 k=24
0.50600000,0.048925238961,0.101493964745,linear a=5 b=22.5555556 k=24
0.50700000,0.048968483990,0.101522883870,linear a=5 b=22.5555556 k=24
0.50800000,0.049010083981,0.101551838170,linear a=5 b=22.5555556 k=24
0.50900000,0.049050062739,0.101580827738,linear a=5 b=22.5555556 k=24
0.51000000,0.049088443731,0.101609852664,linear a=5 b=22.5555556 k=24
0.51100000,0.049125250086,0.101638913040,linear a=5 b=22.5555556 k=24
0.51200000,0.049160504609,0.101668008960,linear a=5 b=22.5555556 k=24
0.51300000,0.049194229775,0.101697140514,linear a=5 b=22.5555556 k=24
0.51400000,0.049226447745,0.101726307797,linear a=5 b=22.5555556 k=24
0.51500000,0.049257180363,0.101755510901,linear a=5 b=22.5555556 k=24
0.51600000,0.049286449163,0.101784749921,linear a=5 b=22.5555556 k=24
0.51700000,0.049314275375,0.101814024951,linear a=5 b=22.5555556 k=24
0.51800000,0.049340679930,0.101843336085,linear a=5 b=22.5555556 k=24
0.51900000,0.049365683462,0.101872683419,linear a=5 b=22.5555556 k=24
0.52000000,0.049389306314,0.101902067047,linear a=5 b=22.5555556 k=24
0.52100000,0.049411568543,0.101931487066,linear a=5 b=22.5555556 k=24
0.52200000,0.049432489922,0.101960943573,linear a=5 b=22.5555556 k=24
0.52300000,0.049452089948,0.101990436662,linear a=5 b=22.5555556 k=24
0.52400000,0.049499652235,0.102019966433,linear a=5 b=22.5555556 k=23
0.52500000,0.049546416499,0.102049532982,linear a=5 b=22.5555556 k=23
0.52600000,0.049591576934,0.102079136406,linear a=5 b=22.5555556 k=23
0.52700000,0.049635155825,0.102108776806,linear a=5 b=22.5555556 k=23
0.52800000,0.049677175147,0.102138454279,linear a=5 b=22.5555556 k=23
0.52900000,0.049717656577,0.102168168924,linear a=5 b=22.5555556 k=23
0.53000000,0.049756621493,0.102197920842,linear a=5 b=22.5555556 k=23
0.53100000,0.049794090980,0.102227710132,linear a=5 b=22.5555556 k=23
0.53200000,0.049830085834,0.102257536895,linear a=5 b=22.5555556 k=23
0.53300000,0.049864626566,0.102287401232,linear a=5 b=22.5555556 k=23
0.53400000,0.049897733410,0.102317303244,linear a=5 b=22.5555556 k=23
0.53500000,0.049929426322,0.102347243034,linear a=5 b=22.5555556 k=23
0.53600000,0.049959724983,0.102377220703,linear a=5 b=22.5555556 k=23
0.53700000,0.049988648812,0.102407236354,linear a=5 b=22.5555556 k=23
0.53800000,0.050016216959,0.102437290091,linear a=5 b=22.5555556 k=23
0.53900000,0.050042448316,0.102467382017,linear a=5 b=22.5555556 k=23
0.54000000,0.050067361519,0.102497512236,linear a=5 b=22.5555556 k=23
0.54100000,0.050090974950,0.102527680853,linear a=5 b=22.5555556 k=23
0.54200000,0.050113306742,0.102557887974,linear a=5 b=22.5555556 k=23
0.54300000,0.050134374785,0.102588133703,linear a=5 b=22.5555556 k=23
0.54400000,0.050159502258,0.102618418147,linear a=5 b=22.5555556 k=22
0.54500000,0.050209031101,0.102648741412,linear a=5 b=22.5555556 k=22
0.54600000,0.050257008987,0.102679103606,linear a=5 b=22.5555556 k=22
0.54700000,0.050303456574,0.102709504835,linear a=5 b=22.5555556 k=22
0.54800000,0.050348394248,0.102739945207,linear a=5 b=22.5555556 k=22
0.54900000,0.050391842125,0.102770424832,linear a=5 b=22.5555556 k=22
0.55000000,0.050433820057,0.102800943818,linear a=5 b=22.5555556 k=22
0.55100000,0.050474347632,0.102831502275,linear a=5 b=22.5555556 k=22
0.55200000,0.050513444182,0.102862100312,linear a=5 b=22.5555556 k=22
0.55300000,0.050551128785,0.102892738040,linear a=5 b=22.5555556 k=22
0.55400000,0.050587420266,0.102923415570,linear a=5 b=22.5555556 k=22
0.55500000,0.050622337205,0.102954133014,linear a=5 b=22.5555556 k=22
0.55600000,0.050655897938,0.102984890482,linear a=5 b=22.5555556 k=22
0.55700000,0.050688120560,0.103015688089,linear a=5 b=22.5555556 k=22
0.55800000,0.050719022931,0.103046525946,linear a=5 b=22.5555556 k=22
0.55900000,0.050748622676,0.103077404168,linear a=5 b=22.5555556 k=22
0.56000000,0.050776937189,0.103108322868,linear a=5 b=22.5555556 k=22
0.56100000,0.050803983641,0.103139282161,linear a=5 b=22.5555556 k=22
0.56200000,0.050829778975,0.103170282163,linear a=5 b=22.5555556 k=22
0.56300000,0.050854339916,0.103201322988,linear a=5 b=22.5555556 k=22
0.56400000,0.050877682970,0.103232404753,linear a=5 b=22.5555556 k=22
0.56500000,0.050899824429,0.103263527575,linear a=5 b=22.5555556 k=22
0.56600000,0.050920780375,0.103294691572,linear a=5 b=22.5555556 k=22
0.56700000,0.050962062368,0.103325896860,linear a=5 b=22.5555556 k=21
0.56800000,0.051012493721,0.103357143558,linear a=5 b=22.5555556 k=21
0.56900000,0.051061451441,0.103388431786,linear a=5 b=22.5555556 k=21
0.57000000,0.051108954313,0.103419761663,linear a=5 b=22.5555556 k=21
0.57100000,0.051155020887,0.103451133308,linear a=5 b=22.5555556 k=21
0.57200000,0.051199669477,0.103482546843,linear a=5 b=22.5555556 k=21
0.57300000,0.051242918164,0.103514002389,linear a=5 b=22.5555556 k=21
0.57400000,0.051284784802,0.103545500068,linear a=5 b=22.5555556 k=21
0.57500000,0.051325287019,0.103577040001,linear a=5 b=22.5555556 k=21
0.57600000,0.051364442222,0.103608622313,linear a=5 b=22.5555556 k=21
0.57700000,0.051402267595,0.103640247126,linear a=5 b=22.5555556 k=21
0.57800000,0.051438780110,0.103671914565,linear a=5 b=22.5555556 k=21
0.57900000,0.051473996523,0.103703624754,linear a=5 b=22.5555556 k=21
0.58000000,0.051507933381,0.103735377820,linear a=5 b=22.5555556 k=21
0.58100000,0.051540607021,0.103767173887,linear a=5 b=22.5555556 k=21
0.58200000,0.051572033579,0.103799013082,linear a=5 b=22.5555556 k=21
0.58300000,0.051602228984,0.103830895533,linear a=5 b=22.5555556 k=21
0.58400000,0.051631208971,0.103862821368,linear a=5 b=22.5555556 k=21
0.58500000,0.051658989075,0.103894790715,linear a=5 b=22.5555556 k=21
0.58600000,0.051685584636,0.103926803702,linear a=5 b=22.5555556 k=21
0.58700000,0.051711010807,0.103958860460,linear a=5 b=22.5555556 k=21
0.58800000,0.051735282547,0.103990961119,linear a=5 b=22.5555556 k=21
0.58900000,0.051758414633,0.104023105810,linear a=5 b=22.5555556 k=21
0.59000000,0.051780421657,0.104055294665,linear a=5 b=22.5555556 k=21
0.59100000,0.051809958883,0.104087527816,linear a=5 b=22.5555556 k=20
0.59200000,0.051862875524,0.104119805395,linear a=5 b=22.5555556 k=20
0.59300000,0.051914375139,0.104152127537,linear a=5 b=22.5555556 k=20
0.59400000,0.051964474984,0.104184494375,linear a=5 b=22.5555556 k=20
0.59500000,0.052013192106,0.104216906045,linear a=5 b=22.5555556 k=20
0.59600000,0.052060543343,0.104249362682,linear a=5 b=22.5555556 k=20
0.59700000,0.052106545331,0.104281864423,linear a=5 b=22.5555556 k=20
0.59800000,0.052151214503,0.104314411404,linear a=5 b=22.5555556 k=20
0.59900000,0.052194567095,0.104347003763,linear a=5 b=22.5555556 k=20
0.60000000,0.052236619144,0.104379641639,linear a=5 b=22.5555556 k=20
0.60100000,0.052277386497,0.104412325169,linear a=5 b=22.5555556 k=20
0.60200000,0.052316884806,0.104445054496,linear a=5 b=22.5555556 k=20
0.60300000,0.052355129538,0.104477829757,linear a=5 b=22.5555556 k=20
0.60400000,0.052392135970,0.104510651096,linear a=5 b=22.5555556 k=20
0.60500000,0.052427919200,0.104543518653,linear a=5 b=22.5555556 k=20
0.60600000,0.052462494140,0.104576432572,linear a=5 b=22.5555556 k=20
0.60700000,0.052495875526,0.104609392995,linear a=5 b=22.5555556 k=20
0.60800000,0.052528077917,0.104642400067,linear a=5 b=22.5555556 k=20
0.60900000,0.052559115695,0.104675453932,linear a=5 b=22.5555556 k=20
0.61000000,0.052589003072,0.104708554736,linear a=5 b=22.5555556 k=20
0.61100000,0.052617754092,0.104741702626,linear a=5 b=22.5555556 k=20
0.61200000,0.052645382627,0.104774897748,linear a=5 b=22.5555556 k=20
0.61300000,0.052671902386,0.104808140251,linear a=5 b=22.5555556 k=20
0.61400000,0.052697326914,0.104841430282,linear a=5 b=22.5555556 k=20
0.61500000,0.052721669596,0.104874767992,linear a=5 b=22.5555556 k=20
0.61600000,0.052744943655,0.104908153530,linear a=5 b=22.5555556 k=20
0.61700000,0.052767162158,0.104941587048,linear a=5 b=22.5555556 k=20
0.61800000,0.052812223778,0.104975068696,linear a=5 b=22.5555556 k=19
0.61900000,0.052866700799,0.105008598628,linear a=5 b=22.5555556 k=19
0.62000000,0.052919828470,0.105042176997,linear a=5 b=22.5555556 k=19
0.62100000,0.052971622454,0.105075803957,linear a=5 b=22.5555556 k=19
0.62200000,0.053022098231,0.105109479663,linear a=5 b=22.5555556 k=19
0.62300000,0.053071271103,0.105143204271,linear a=5 b=22.5555556 k=19
0.62400000,0.053119156193,0.105176977938,linear a=5 b=22.5555556 k=19
0.62500000,0.053165768452,0.105210800820,linear a=5 b=22.5555556 k=19
0.62600000,0.053211122654,0.105244673076,linear a=5 b=22.5555556 k=19
0.62700000,0.053255233406,0.105278594866,linear a=5 b=22.5555556 k=19
0.62800000,0.053298115145,0.105312566349,linear a=5 b=22.5555556 k=19
0.62900000,0.053339782142,0.105346587685,linear a=5 b=22.5555556 k=19
0.63000000,0.053380248502,0.105380659038,linear a=5 b=22.5555556 k=19
0.63100000,0.053419528171,0.105414780569,linear a=5 b=22.5555556 k=19
0.63200000,0.053457634931,0.105448952442,linear a=5 b=22.5555556 k=19
0.63300000,0.053494582408,0.105483174821,linear a=5 b=22.5555556 k=19
0.63400000,0.053530384073,0.105517447872,linear a=5 b=22.5555556 k=19
0.63500000,0.053565053239,0.105551771760,linear a=5 b=22.5555556 k=19
0.63600000,0.053598603069,0.105586146652,linear a=5 b=22.5555556 k=19
0.63700000,0.053631046574,0.105620572718,linear a=5 b=22.5555556 k=19
0.63800000,0.053662396619,0.105655050125,linear a=5 b=22.5555556 k=19
0.63900000,0.053692665919,0.105689579043,linear a=5 b=22.5555556 k=19
0.64000000,0.053721867046,0.105724159643,linear a=5 b=22.5555556 k=19
0.64100000,0.053750012427,0.105758792097,linear a=5 b=22.5555556 k=19
0.64200000,0.053777114348,0.105793476578,linear a=5 b=22.5555556 k=19
0.64300000,0.053803184957,0.105828213259,linear a=5 b=22.5555556 k=19
0.64400000,0.053828236262,0.105863002314,linear a=5 b=22.5555556 k=19
0.64500000,0.053852280134,0.105897843920,linear a=5 b=22.5555556 k=19
0.64600000,0.053875328312,0.105932738252,linear a=5 b=22.5555556 k=19
0.64700000,0.053921689178,0.105967685489,linear a=5 b=22.5555556 k=18
0.64800000,0.053978699212,0.106002685809,linear a=5 b=22.5555556 k=18
0.64900000,0.054034416070,0.106037739391,linear a=5 b=22.5555556 k=18
0.65000000,0.054088854027,0.106072846416,linear a=5 b=22.5555556 k=18
0.65100000,0.054142027200,0.106108007066,linear a=5 b=22.5555556 k=18
0.65200000,0.054193949551,0.106143221523,linear a=5 b=22.5555556 k=18
0.65300000,0.054244634884,0.106178489971,linear a=5 b=22.5555556 k=18
0.65400000,0.054294096855,0.106213812594,linear a=5 b=22.5555556 k=18
0.65500000,0.054342348967,0.106249189579,linear a=5 b=22.5555556 k=18
0.65600000,0.054389404574,0.106284621112,linear a=5 b=22.5555556 k=18
0.65700000,0.054435276884,0.106320107382,linear a=5 b=22.5555556 k=18
0.65800000,0.054479978961,0.106355648576,linear a=5 b=22.5555556 k=18
0.65900000,0.054523523722,0.106391244886,linear a=5 b=22.5555556 k=18
0.66000000,0.054565923945,0.106426896502,linear a=5 b=22.5555556 k=18
0.66100000,0.054607192267,0.106462603617,linear a=5 b=22.5555556 k=18
0.66200000,0.054647341188,0.106498366424,linear a=5 b=22.5555556 k=18
0.66300000,0.054686383068,0.106534185118,linear a=5 b=22.5555556 k=18
0.66400000,0.054724330134,0.106570059895,linear a=5 b=22.5555556 k=18
0.66500000,0.054761194480,0.106605990951,linear a=5 b=22.5555556 k=18
0.66600000,0.054796988066,0.106641978484,linear a=5 b=22.5555556 k=18
0.66700000,0.054831722723,0.106678022694,linear a=5 b=22.5555556 k=18
0.66800000,0.054865410153,0.106714123780,linear a=5 b=22.5555556 k=18
0.66900000,0.054898061930,0.106750281945,linear a=5 b=22.5555556 k=18
0.67000000,0.054929689502,0.106786497392,linear a=5 b=22.5555556 k=18
0.67100000,0.054960304194,0.106822770324,linear a=5 b=22.5555556 k=18
0.67200000,0.054989917206,0.106859100946,linear a=5 b=22.5555556 k=18
0.67300000,0.055018539618,0.106895489465,linear a=5 b=22.5555556 k=18
0.67400000,0.055046182388,0.106931936088,linear a=5 b=22.5555556 k=18
0.67500000,0.055072856359,0.106968441025,linear a=5 b=22.5555556 k=18
0.67600000,0.055098572252,0.107005004486,linear a=5 b=22.5555556 k=18
0.67700000,0.055123340676,0.107041626682,linear a=5 b=22.5555556 k=18
0.67800000,0.055147172123,0.107078307826,linear a=5 b=22.5555556 k=18
0.67900000,0.055202747956,0.107115048131,linear a=5 b=22.5555556 k=17
0.68000000,0.055262453716,0.107151847814,linear a=5 b=22.5555556 k=17
0.68100000,0.055320921059,0.107188707091,linear a=5 b=22.5555556 k=17
0.68200000,0.055378162952,0.107225626180,linear a=5 b=22.5555556 k=17
0.68300000,0.055434192225,0.107262605301,linear a=5 b=22.5555556 k=17
0.68400000,0.055489021575,0.107299644673,linear a=5 b=22.5555556 k=17
0.68500000,0.055542663564,0.107336744520,linear a=5 b=22.5555556 k=17
0.68600000,0.055595130623,0.107373905064,linear a=5 b=22.5555556 k=17
0.68700000,0.055646435052,0.107411126531,linear a=5 b=22.5555556 k=17
0.68800000,0.055696589021,0.107448409147,linear a=5 b=22.5555556 k=17
0.68900000,0.055745604575,0.107485753139,linear a=5 b=22.5555556 k=17
0.69000000,0.055793493631,0.107523158737,linear a=5 b=22.5555556 k=17
0.69100000,0.055840267982,0.107560626171,linear a=5 b=22.5555556 k=17
0.69200000,0.055885939298,0.107598155673,linear a=5 b=22.5555556 k=17
0.69300000,0.055930519127,0.107635747478,linear a=5 b=22.5555556 k=17
0.69400000,0.055974018896,0.107673401819,linear a=5 b=22.5555556 k=17
0.69500000,0.056016449915,0.107711118933,linear a=5 b=22.5555556 k=17
0.69600000,0.056057823373,0.107748899058,linear a=5 b=22.5555556 k=17
0.69700000,0.056098150346,0.107786742435,linear a=5 b=22.5555556 k=17
0.69800000,0.056137441792,0.107824649303,linear a=5 b=22.5555556 k=17
0.69900000,0.056175708557,0.107862619906,linear a=5 b=22.5555556 k=17
0.70000000,0.056212961375,0.107900654487,linear a=5 b=22.5555556 k=17
0.70100000,0.056249210867,0.107938753293,linear a=5 b=22.5555556 k=17
0.70200000,0.056284467544,0.107976916571,linear a=5 b=22.5555556 k=17
0.70300000,0.056318741811,0.108015144570,linear a=5 b=22.5555556 k=17
0.70400000,0.056352043962,0.108053437540,linear a=5 b=22.5555556 k=17
0.70500000,0.056384384186,0.108091795735,linear a=5 b=22.5555556 k=17
0.70600000,0.056415772568,0.108130219407,linear a=5 b=22.5555556 k=17
0.70700000,0.056446219087,0.108168708813,linear a=5 b=22.5555556 k=17
0.70800000,0.056475733621,0.108207264209,linear a=5 b=22.5555556 k=17
0.70900000,0.056504325945,0.108245885855,linear a=5 b=22.5555556 k=17
0.71000000,0.056532005733,0.108284574012,linear a=5 b=22.5555556 k=17
0.71100000,0.056558782562,0.108323328942,linear a=5 b=22.5555556 k=17
0.71200000,0.056584665908,0.108362150910,linear a=5 b=22.5555556 k=17
0.71300000,0.056609665152,0.108401040181,linear a=5 b=22.5555556 k=17
0.71400000,0.056667860275,0.108439997023,linear a=5 b=22.5555556 k=16
0.71500000,0.056731061068,0.108479021706,linear a=5 b=22.5555556 k=16
0.71600000,0.056793070685,0.108518114502,linear a=5 b=22.5555556 k=16
0.71700000,0.056853900923,0.108557275684,linear a=5 b=22.5555556 k=16
0.71800000,0.056913563465,0.108596505526,linear a=5 b=22.5555556 k=16
0.71900000,0.056972069875,0.108635804307,linear a=5 b=22.5555556 k=16
0.72000000,0.057029431601,0.108675172305,linear a=5 b=22.5555556 k=16
0.72100000,0.057085659978,0.108714609801,linear a=5 b=22.5555556 k=16
0.72200000,0.057140766229,0.108754117078,linear a=5 b=22.5555556 k=16
0.72300000,0.057194761462,0.108793694421,linear a=5 b=22.5555556 k=16
0.72400000,0.057247656679,0.108833342117,linear a=5 b=22.5555556 k=16
0.72500000,0.057299462769,0.108873060454,linear a=5 b=22.5555556 k=16
0.72600000,0.057350190515,0.108912849724,linear a=5 b=22.5555556 k=16
0.72700000,0.057399850591,0.108952710219,linear a=5 b=22.5555556 k=16
0.72800000,0.057448453568,0.108992642234,linear a=5 b=22.5555556 k=16
0.72900000,0.057496009911,0.109032646067,linear a=5 b=22.5555556 k=16
0.73000000,0.057542529979,0.109072722016,linear a=5 b=22.5555556 k=16
0.73100000,0.057588024034,0.109112870383,linear a=5 b=22.5555556 k=16
0.73200000,0.057632502231,0.109153091471,linear a=5 b=22.5555556 k=16
0.73300000,0.057675974629,0.109193385586,linear a=5 b=22.5555556 k=16
0.73400000,0.057718451184,0.109233753036,linear a=5 b=22.5555556 k=16
0.73500000,0.057759941759,0.109274194131,linear a=5 b=22.5555556 k=16
0.73600000,0.057800456115,0.109314709184,linear a=5 b=22.5555556 k=16
0.73700000,0.057840003919,0.109355298508,linear a=5 b=22.5555556 k=16
0.73800000,0.057878594743,0.109395962420,linear a=5 b=22.5555556 k=16
0.73900000,0.057916238065,0.109436701241,linear a=5 b=22.5555556 k=16
0.74000000,0.057952943271,0.109477515291,linear a=5 b=22.5555556 k=16
0.74100000,0.057988719652,0.109518404894,linear a=5 b=22.5555556 k=16
0.74200000,0.058023576411,0.109559370376,linear a=5 b=22.5555556 k=16
0.74300000,0.058057522659,0.109600412068,linear a=5 b=22.5555556 k=16
0.74400000,0.058090567420,0.109641530298,linear a=5 b=22.5555556 k=16
0.74500000,0.058122719627,0.109682725402,linear a=5 b=22.5555556 k=16
0.74600000,0.058153988128,0.109723997715,linear a=5 b=22.5555556 k=16
0.74700000,0.058184381683,0.109765347576,linear a=5 b=22.5555556 k=16
0.74800000,0.058218859883,0.109806775326,linear a=4.11111111 b=17.2222222 k=14
0.74900000,0.058282467737,0.109848281309,linear a=4.11111111 b=17.2222222 k=14
0.75000000,0.058344947234,0.109889865872,linear a=4.11111111 b=17.2222222 k=14
0.75100000,0.058406309025,0.109931529363,linear a=4.11111111 b=17.2222222 k=14
0.75200000,0.058466563660,0.109973272134,linear a=4.11111111 b=17.2222222 k=14
0.75300000,0.058525721591,0.110015094540,linear a=4.11111111 b=17.2222222 k=14
0.75400000,0.058583793168,0.110056996938,linear a=4.11111111 b=17.2222222 k=14
0.75500000,0.058640788642,0.110098979688,linear a=4.11111111 b=17.2222222 k=14
0.75600000,0.058696718169,0.110141043152,linear a=4.11111111 b=17.2222222 k=14
0.75700000,0.058751591806,0.110183187697,linear a=4.11111111 b=17.2222222 k=14
0.75800000,0.058805419517,0.110225413689,linear a=4.11111111 b=17.2222222 k=14
0.75900000,0.058858211169,0.110267721502,linear a=4.11111111 b=17.2222222 k=14
0.76000000,0.058909976536,0.110310111509,linear a=4.11111111 b=17.2222222 k=14
0.76100000,0.058960725303,0.110352584087,linear a=4.11111111 b=17.2222222 k=14
0.76200000,0.059010467058,0.110395139617,linear a=4.11111111 b=17.2222222 k=14
0.76300000,0.059059211301,0.110437778481,linear a=4.11111111 b=17.2222222 k=14
0.76400000,0.059106967444,0.110480501067,linear a=4.11111111 b=17.2222222 k=14
0.76500000,0.059153744807,0.110523307762,linear a=4.11111111 b=17.2222222 k=14
0.76600000,0.059199552623,0.110566198961,linear a=4.11111111 b=17.2222222 k=14
0.76700000,0.059244400041,0.110609175058,linear a=4.11111111 b=17.2222222 k=14
0.76800000,0.059288296118,0.110652236453,linear a=4.11111111 b=17.2222222 k=14
0.76900000,0.059339006370,0.110695383547,linear a=5 b=22.5555556 k=15
0.77000000,0.059388938908,0.110738616747,linear a=5 b=22.5555556 k=15
0.77100000,0.059437885207,0.110781936460,linear a=5 b=22.5555556 k=15
0.77200000,0.059485854470,0.110825343100,linear a=5 b=22.5555556 k=15
0.77300000,0.059532855815,0.110868837081,linear a=5 b=22.5555556 k=15
0.77400000,0.059578898272,0.110912418822,linear a=5 b=22.5555556 k=15
0.77500000,0.059623990789,0.110956088747,linear a=5 b=22.5555556 k=15
0.77600000,0.059668142231,0.110999847281,linear a=5 b=22.5555556 k=15
0.77700000,0.059711361379,0.111043694854,linear a=5 b=22.5555556 k=15
0.77800000,0.059753656933,0.111087631898,linear a=5 b=22.5555556 k=15
0.77900000,0.059795037513,0.111131658852,linear a=5 b=22.5555556 k=15
0.78000000,0.059835511658,0.111175776155,linear a=5 b=22.5555556 k=15
0.78100000,0.059875087828,0.111219984253,linear a=5 b=22.5555556 k=15
0.78200000,0.059913774403,0.111264283592,linear a=5 b=22.5555556 k=15
0.78300000,0.059951579688,0.111308674626,linear a=5 b=22.5555556 k=15
0.78400000,0.059988511911,0.111353157810,linear a=5 b=22.5555556 k=15
0.78500000,0.060024579221,0.111397733604,linear a=5 b=22.5555556 k=15
0.78600000,0.060100255069,0.111442402472,linear a=4.11111111 b=17.2222222 k=13
0.78700000,0.060178139150,0.111487164883,linear a=4.11111111 b=17.2222222 k=13
0.78800000,0.060254850963,0.111532021308,linear a=4.11111111 b=17.2222222 k=13
0.78900000,0.060330400880,0.111576972223,linear a=4.11111111 b=17.2222222 k=13
0.79000000,0.060404799178,0.111622018109,linear a=4.11111111 b=17.2222222 k=13
0.79100000,0.060478056043,0.111667159451,linear a=4.11111111 b=17.2222222 k=13
0.79200000,0.060550181570,0.111712396738,linear a=4.11111111 b=17.2222222 k=13
0.79300000,0.060621185759,0.111757730464,linear a=4.11111111 b=17.2222222 k=13
0.79400000,0.060691078525,0.111803161126,linear a=4.11111111 b=17.2222222 k=13
0.79500000,0.060759869690,0.111848689227,linear a=4.11111111 b=17.2222222 k=13
0.79600000,0.060827568990,0.111894315274,linear a=4.11111111 b=17.2222222 k=13
0.79700000,0.060894186074,0.111940039779,linear a=4.11111111 b=17.2222222 k=13
0.79800000,0.060959730502,0.111985863257,linear a=4.11111111 b=17.2222222 k=13
0.79900000,0.061024211752,0.112031786231,linear a=4.11111111 b=17.2222222 k=13
0.80000000,0.061087639213,0.112077809225,linear a=4.11111111 b=17.2222222 k=13
0.80100000,0.061150022192,0.112123932772,linear a=4.11111111 b=17.2222222 k=13
0.80200000,0.061211369915,0.112170157406,linear a=4.11111111 b=17.2222222 k=13
0.80300000,0.061271691522,0.112216483668,linear a=4.11111111 b=17.2222222 k=13
0.80400000,0.061330996073,0.112262912105,linear a=4.11111111 b=17.2222222 k=13
0.80500000,0.061389292548,0.112309443267,linear a=4.11111111 b=17.2222222 k=13
0.80600000,0.061446589846,0.112356077711,linear a=4.11111111 b=17.2222222 k=13
0.80700000,0.061502896786,0.112402815999,linear a=4.11111111 b=17.2222222 k=13
0.80800000,0.061558222110,0.112449658696,linear a=4.11111111 b=17.2222222 k=13
0.80900000,0.061612574483,0.112496606377,linear a=4.11111111 b=17.2222222 k=13
0.81000000,0.061665962490,0.112543659618,linear a=4.11111111 b=17.2222222 k=13
0.81100000,0.061718394643,0.112590819004,linear a=4.11111111 b=17.2222222 k=13
0.81200000,0.061769879378,0.112638085124,linear a=4.11111111 b=17.2222222 k=13
0.81300000,0.061820425053,0.112685458573,linear a=4.11111111 b=17.2222222 k=13
0.81400000,0.061870039956,0.112732939951,linear a=4.11111111 b=17.2222222 k=13
0.81500000,0.061918732301,0.112780529867,linear a=4.11111111 b=17.2222222 k=13
0.81600000,0.061966510226,0.112828228932,linear a=4.11111111 b=17.2222222 k=13
0.81700000,0.062013381803,0.112876037767,linear a=4.11111111 b=17.2222222 k=13
0.81800000,0.062059355026,0.112923956996,linear a=4.11111111 b=17.2222222 k=13
0.81900000,0.062104437825,0.112971987252,linear a=4.11111111 b=17.2222222 k=13
0.82000000,0.062148638054,0.113020129171,linear a=4.11111111 b=17.2222222 k=13
0.82100000,0.062191963504,0.113068383400,linear a=4.11111111 b=17.2222222 k=13
0.82200000,0.062234421892,0.113116750588,linear a=4.11111111 b=17.2222222 k=13
0.82300000,0.062276020870,0.113165231395,linear a=4.11111111 b=17.2222222 k=13
0.82400000,0.062316768022,0.113213826485,linear a=4.11111111 b=17.2222222 k=13
0.82500000,0.062356670866,0.113262536530,linear a=4.11111111 b=17.2222222 k=13
0.82600000,0.062395736854,0.113311362207,linear a=4.11111111 b=17.2222222 k=13
0.82700000,0.062433973371,0.113360304204,linear a=4.11111111 b=17.2222222 k=13
0.82800000,0.062471387740,0.113409363214,linear a=4.11111111 b=17.2222222 k=13
0.82900000,0.062507987217,0.113458539936,linear a=4.11111111 b=17.2222222 k=13
0.83000000,0.062543778998,0.113507835079,linear a=4.11111111 b=17.2222222 k=13
0.83100000,0.062578770212,0.113557249359,linear a=4.11111111 b=17.2222222 k=13
0.83200000,0.062612967929,0.113606783498,linear a=4.11111111 b=17.2222222 k=13
0.83300000,0.062677008592,0.113656438228,linear a=4.11111111 b=17.2222222 k=12
0.83400000,0.062766798735,0.113706214289,linear a=4.11111111 b=17.2222222 k=12
0.83500000,0.062855405727,0.113756112427,linear a=4.11111111 b=17.2222222 k=12
0.83600000,0.062942839338,0.113806133397,linear a=4.11111111 b=17.2222222 k=12
0.83700000,0.063029109254,0.113856277965,linear a=4.11111111 b=17.2222222 k=12
0.83800000,0.063114225078,0.113906546901,linear a=4.11111111 b=17.2222222 k=12
0.83900000,0.063198196332,0.113956940988,linear a=4.11111111 b=17.2222222 k=12
0.84000000,0.063281032459,0.114007461015,linear a=4.11111111 b=17.2222222 k=12
0.84100000,0.063362742820,0.114058107782,linear a=4.11111111 b=17.2222222 k=12
0.84200000,0.063443336699,0.114108882095,linear a=4.11111111 b=17.2222222 k=12
0.84300000,0.063522823299,0.114159784772,linear a=4.11111111 b=17.2222222 k=12
0.84400000,0.063601211749,0.114210816640,linear a=4.11111111 b=17.2222222 k=12
0.84500000,0.063678511098,0.114261978536,linear a=4.11111111 b=17.2222222 k=12
0.84600000,0.063754730320,0.114313271304,linear a=4.11111111 b=17.2222222 k=12
0.84700000,0.063829878314,0.114364695802,linear a=4.11111111 b=17.2222222 k=12
0.84800000,0.063903963903,0.114416252894,linear a=4.11111111 b=17.2222222 k=12
0.84900000,0.063976995836,0.114467943458,linear a=4.11111111 b=17.2222222 k=12
0.85000000,0.064048982791,0.114519768381,linear a=4.11111111 b=17.2222222 k=12
0.85100000,0.064119933369,0.114571728559,linear a=4.11111111 b=17.2222222 k=12
0.85200000,0.064189856102,0.114623824900,linear a=4.11111111 b=17.2222222 k=12
0.85300000,0.064258759451,0.114676058326,linear a=4.11111111 b=17.2222222 k=12
0.85400000,0.064326651803,0.114728429765,linear a=4.11111111 b=17.2222222 k=12
0.85500000,0.064393541478,0.114780940160,linear a=4.11111111 b=17.2222222 k=12
0.85600000,0.064459436725,0.114833590465,linear a=4.11111111 b=17.2222222 k=12
0.85700000,0.064524345724,0.114886381645,linear a=4.11111111 b=17.2222222 k=12
0.85800000,0.064588276588,0.114939314679,linear a=4.11111111 b=17.2222222 k=12
0.85900000,0.064651237361,0.114992390555,linear a=4.11111111 b=17.2222222 k=12
0.86000000,0.064713236020,0.115045610277,linear a=4.11111111 b=17.2222222 k=12
0.86100000,0.064774280478,0.115098974861,linear a=4.11111111 b=17.2222222 k=12
0.86200000,0.064834378578,0.115152485334,linear a=4.11111111 b=17.2222222 k=12
0.86300000,0.064893538102,0.115206142739,linear a=4.11111111 b=17.2222222 k=12
0.86400000,0.064951766765,0.115259948132,linear a=4.11111111 b=17.2222222 k=12
0.86500000,0.065009072218,0.115313902580,linear a=4.11111111 b=17.2222222 k=12
0.86600000,0.065065462049,0.115368007169,linear a=4.11111111 b=17.2222222 k=12
0.86700000,0.065120943783,0.115422262995,linear a=4.11111111 b=17.2222222 k=12
0.86800000,0.065175524884,0.115476671171,linear a=4.11111111 b=17.2222222 k=12
0.86900000,0.065229212752,0.115531232825,linear a=4.11111111 b=17.2222222 k=12
0.87000000,0.065282014727,0.115585949100,linear a=4.11111111 b=17.2222222 k=12
0.87100000,0.065333938089,0.115640821154,linear a=4.11111111 b=17.2222222 k=12
0.87200000,0.065384990055,0.115695850161,linear a=4.11111111 b=17.2222222 k=12
0.87300000,0.065435177787,0.115751037312,linear a=4.11111111 b=17.2222222 k=12
0.87400000,0.065484508384,0.115806383815,linear a=4.11111111 b=17.2222222 k=12
0.87500000,0.065532988889,0.115861890893,linear a=4.11111111 b=17.2222222 k=12
0.87600000,0.065580626285,0.115917559789,linear a=4.11111111 b=17.2222222 k=12
0.87700000,0.065627427499,0.115973391762,linear a=4.11111111 b=17.2222222 k=12
0.87800000,0.065673399401,0.116029388088,linear a=4.11111111 b=17.2222222 k=12
0.87900000,0.065718548803,0.116085550065,linear a=4.11111111 b=17.2222222 k=12
0.88000000,0.065762882463,0.116141879006,linear a=4.11111111 b=17.2222222 k=12
0.88100000,0.065806407083,0.116198376247,linear a=4.11111111 b=17.2222222 k=12
0.88200000,0.065849129309,0.116255043140,linear a=4.11111111 b=17.2222222 k=12
0.88300000,0.065891055734,0.116311881060,linear a=4.11111111 b=17.2222222 k=12
0.88400000,0.065932192897,0.116368891402,linear a=4.11111111 b=17.2222222 k=12
0.88500000,0.065972547281,0.116426075581,linear a=4.11111111 b=17.2222222 k=12
0.88600000,0.066012125320,0.116483435035,linear a=4.11111111 b=17.2222222 k=12
0.88700000,0.066050933391,0.116540971224,linear a=4.11111111 b=17.2222222 k=12
0.88800000,0.066088977824,0.116598685629,linear a=4.11111111 b=17.2222222 k=12
0.88900000,0.066151237770,0.116656579757,linear a=4.11111111 b=17.2222222 k=11
0.89000000,0.066252485390,0.116714655137,linear a=4.11111111 b=17.2222222 k=11
0.89100000,0.066352552575,0.116772913321,linear a=4.11111111 b=17.2222222 k=11
0.89200000,0.066451448375,0.116831355889,linear a=4.11111111 b=17.2222222 k=11
0.89300000,0.066549181769,0.116889984444,linear a=4.11111111 b=17.2222222 k=11
0.89400000,0.066645761663,0.116948800616,linear a=4.11111111 b=17.2222222 k=11
0.89500000,0.066741196894,0.117007806063,linear a=4.11111111 b=17.2222222 k=11
0.89600000,0.066835496228,0.117067002468,linear a=4.11111111 b=17.2222222 k=11
0.89700000,0.066928668364,0.117126391544,linear a=4.11111111 b=17.2222222 k=11
0.89800000,0.067020721931,0.117185975033,linear a=4.11111111 b=17.2222222 k=11
0.89900000,0.067111665488,0.117245754704,linear a=4.11111111 b=17.2222222 k=11
0.90000000,0.067201507531,0.117305732361,linear a=4.11111111 b=17.2222222 k=11
0.90010000,0.067210511160,0.117311741087,complete_correction k=11 a=4.11111111
0.90020000,0.067219503455,0.117317751812,complete_correction k=11 a=4.11111111
0.90030000,0.067228484422,0.117323764539,complete_correction k=11 a=4.11111111
0.90040000,0.067237454071,0.117329779269,complete_correction k=11 a=4.11111111
0.90050000,0.067246412408,0.117335796006,complete_correction k=11 a=4.11111111
0.90060000,0.067255359443,0.117341814749,complete_correction k=11 a=4.11111111
0.90070000,0.067264295184,0.117347835502,complete_correction k=11 a=4.11111111
0.90080000,0.067273219638,0.117353858267,complete_correction k=11 a=4.11111111
0.90090000,0.067282132813,0.117359883044,complete_correction k=11 a=4.11111111
0.90100000,0.067291034719,0.117365909836,complete_correction k=11 a=4.11111111
0.90110000,0.067299925362,0.117371938645,complete_correction k=11 a=4.11111111
0.90120000,0.067308804752,0.117377969473,complete_correction k=11 a=4.11111111
0.90130000,0.067317672895,0.117384002321,complete_correction k=11 a=4.11111111
0.90140000,0.067326529800,0.117390037191,complete_correction k=11 a=4.11111111
0.90150000,0.067335375474,0.117396074086,complete_correction k=11 a=4.11111111
0.90160000,0.067344209926,0.117402113008,complete_correction k=11 a=4.11111111
0.90170000,0.067353033164,0.117408153957,complete_correction k=11 a=4.11111111
0.90180000,0.067361845195,0.117414196936,complete_correction k=11 a=4.11111111
0.90190000,0.067370646027,0.117420241948,complete_correction k=11 a=4.11111111
0.90200000,0.067379435669,0.117426288993,complete_correction k=11 a=4.11111111
0.90210000,0.067388214126,0.117432338074,complete_correction k=11 a=4.11111111
0.90220000,0.067396981409,0.117438389193,complete_correction k=11 a=4.11111111
0.90230000,0.067405737523,0.117444442351,complete_correction k=11 a=4.11111111
0.90240000,0.067414482478,0.117450497551,complete_correction k=11 a=4.11111111
0.90250000,0.067423216280,0.117456554794,complete_correction k=11 a=4.11111111
0.90260000,0.067431938937,0.117462614083,complete_correction k=11 a=4.11111111
0.90270000,0.067440650456,0.117468675419,complete_correction k=11 a=4.11111111
0.90280000,0.067449350846,0.117474738804,complete_correction k=11 a=4.11111111
0.90290000,0.067458040113,0.117480804241,complete_correction k=11 a=4.11111111
0.90300000,0.067466718265,0.117486871730,complete_correction k=11 a=4.11111111
0.90310000,0.067475385310,0.117492941275,complete_correction k=11 a=4.11111111
0.90320000,0.067484041254,0.117499012877,complete_correction k=11 a=4.11111111
0.90330000,0.067492686106,0.117505086538,complete_correction k=11 a=4.11111111
0.90340000,0.067501319872,0.117511162259,complete_correction k=11 a=4.11111111
0.90350000,0.067509942559,0.117517240044,complete_correction k=11 a=4.11111111
0.90360000,0.067518554175,0.117523319893,complete_correction k=11 a=4.11111111
0.90370000,0.067527154727,0.117529401810,complete_correction k=11 a=4.11111111
0.90380000,0.067535744222,0.117535485795,complete_correction k=11 a=4.11111111
0.90390000,0.067544322667,0.117541571851,complete_correction k=11 a=4.11111111
0.90400000,0.067552890068,0.117547659979,complete_correction k=11 a=4.11111111
0.90410000,0.067561446433,0.117553750183,complete_correction k=11 a=4.11111111
0.90420000,0.067569991769,0.117559842463,complete_correction k=11 a=4.11111111
0.90430000,0.067578526082,0.117565936822,complete_correction k=11 a=4.11111111
0.90440000,0.067587049378,0.117572033261,complete_correction k=11 a=4.11111111
0.90450000,0.067595561665,0.117578131784,complete_correction k=11 a=4.11111111
0.90460000,0.067604062950,0.117584232391,complete_correction k=11 a=4.11111111
0.90470000,0.067612553237,0.117590335085,complete_correction k=11 a=4.11111111
0.90480000,0.067621032534,0.117596439867,complete_correction k=11 a=4.11111111
0.90490000,0.067629500848,0.117602546740,complete_correction k=11 a=4.11111111
0.90500000,0.067637958183,0.117608655706,complete_correction k=11 a=4.11111111
0.90510000,0.067646404547,0.117614766767,complete_correction k=11 a=4.11111111
0.90520000,0.067654839944,0.117620879925,complete_correction k=11 a=4.11111111
0.90530000,0.067663264382,0.117626995181,complete_correction k=11 a=4.11111111
0.90540000,0.067671677865,0.117633112538,complete_correction k=11 a=4.11111111
0.90550000,0.067680080400,0.117639231998,complete_correction k=11 a=4.11111111
0.90560000,0.067688471991,0.117645353563,complete_correction k=11 a=4.11111111
0.90570000,0.067696852644,0.117651477235,complete_correction k=11 a=4.11111111
0.90580000,0.067705222364,0.117657603016,complete_correction k=11 a=4.11111111
0.90590000,0.067713581156,0.117663730908,complete_correction k=11 a=4.11111111
0.90600000,0.067721929025,0.117669860913,complete_correction k=11 a=4.11111111
0.90610000,0.067730265976,0.117675993034,complete_correction k=11 a=4.11111111
0.90620000,0.067738592011,0.117682127271,complete_correction k=11 a=4.11111111
0.90630000,0.067746907137,0.117688263628,complete_correction k=11 a=4.11111111
0.90640000,0.067755211356,0.117694402106,complete_correction k=11 a=4.11111111
0.90650000,0.067763504673,0.117700542707,complete_correction k=11 a=4.11111111
0.90660000,0.067771787090,0.117706685434,complete_correction k=11 a=4.11111111
0.90670000,0.067780058610,0.117712830289,complete_correction k=11 a=4.11111111
0.90680000,0.067788319236,0.117718977273,complete_correction k=11 a=4.11111111
0.90690000,0.067796568971,0.117725126389,complete_correction k=11 a=4.11111111
0.90700000,0.067804807815,0.117731277639,complete_correction k=11 a=4.11111111
0.90710000,0.067813035770,0.117737431025,complete_correction k=11 a=4.11111111
0.90720000,0.067821252837,0.117743586549,complete_correction k=11 a=4.11111111
0.90730000,0.067829459016,0.117749744212,complete_correction k=11 a=4.11111111
0.90740000,0.067837654305,0.117755904018,complete_correction k=11 a=4.11111111
0.90750000,0.067845838704,0.117762065969,complete_correction k=11 a=4.11111111
0.90760000,0.067854012209,0.117768230066,complete_correction k=11 a=4.11111111
0.90770000,0.067862174818,0.117774396311,complete_correction k=11 a=4.11111111
0.90780000,0.067870326524,0.117780564707,complete_correction k=11 a=4.11111111
0.90790000,0.067878467321,0.117786735256,complete_correction k=11 a=4.11111111
0.90800000,0.067886597201,0.117792907960,complete_correction k=11 a=4.11111111
0.90810000,0.067894716153,0.117799082821,complete_correction k=11 a=4.11111111
0.90820000,0.067902824162,0.117805259841,complete_correction k=11 a=4.11111111
0.90830000,0.067910921212,0.117811439023,complete_correction k=11 a=4.11111111
0.90840000,0.067919007279,0.117817620368,complete_correction k=11 a=4.11111111
0.90850000,0.067927082334,0.117823803878,complete_correction k=11 a=4.11111111
0.90860000,0.067935146339,0.117829989557,complete_correction k=11 a=4.11111111
0.90870000,0.067943199240,0.117836177405,complete_correction k=11 a=4.11111111
0.90880000,0.067951240961,0.117842367426,complete_correction k=11 a=4.11111111
0.90890000,0.067959271384,0.117848559620,complete_correction k=11 a=4.11111111
0.90900000,0.067967290292,0.117854753992,complete_correction k=11 a=4.11111111
0.90910000,0.067975323860,0.117860950541,complete_correction k=11 a=4.11111111
0.90920000,0.067983613272,0.117867149272,complete_correction k=11 a=4.11111111
0.90930000,0.067991890653,0.117873350186,complete_correction k=11 a=4.11111111
0.90940000,0.068000156008,0.117879553285,complete_correction k=11 a=4.11111111
0.90950000,0.068008409343,0.117885758571,complete_correction k=11 a=4.11111111
0.90960000,0.068016650664,0.117891966046,complete_correction k=11 a=4.11111111
0.90970000,0.068024879976,0.117898175714,complete_correction k=11 a=4.11111111
0.90980000,0.068033097284,0.117904387575,complete_correction k=11 a=4.11111111
0.90990000,0.068041302594,0.117910601633,complete_correction k=11 a=4.11111111
0.91000000,0.068049495911,0.117916817889,complete_correction k=11 a=4.11111111
0.91010000,0.068057677240,0.117923036345,complete_correction k=11 a=4.11111111
0.91020000,0.068065846585,0.117929257005,complete_correction k=11 a=4.11111111
0.91030000,0.068074003952,0.117935479869,complete_correction k=11 a=4.11111111
0.91040000,0.068082149345,0.117941704941,complete_correction k=11 a=4.11111111
0.91050000,0.068090282768,0.117947932222,complete_correction k=11 a=4.11111111
0.91060000,0.068098404225,0.117954161715,complete_correction k=11 a=4.11111111
0.91070000,0.068106513721,0.117960393422,complete_correction k=11 a=4.11111111
0.91080000,0.068114611260,0.117966627345,complete_correction k=11 a=4.11111111
0.91090000,0.068122696845,0.117972863486,complete_correction k=11 a=4.11111111
0.91100000,0.068130770479,0.117979101849,complete_correction k=11 a=4.11111111
0.91110000,0.068138832167,0.117985342434,complete_correction k=11 a=4.11111111
0.91120000,0.068146881911,0.117991585244,complete_correction k=11 a=4.11111111
0.91130000,0.068154919714,0.117997830282,complete_correction k=11 a=4.11111111
0.91140000,0.068162945579,0.118004077550,complete_correction k=11 a=4.11111111
0.91150000,0.068170959508,0.118010327050,complete_correction k=11 a=4.11111111
0.91160000,0.068178961504,0.118016578784,complete_correction k=11 a=4.11111111
0.91170000,0.068186951568,0.118022832755,complete_correction k=11 a=4.11111111
0.91180000,0.068194929702,0.118029088964,complete_correction k=11 a=4.11111111
0.91190000,0.068202895907,0.118035347415,complete_correction k=11 a=4.11111111
0.91200000,0.068210850185,0.118041608109,complete_correction k=11 a=4.11111111
0.91210000,0.068218792537,0.118047871049,complete_correction k=11 a=4.11111111
0.91220000,0.068226722962,0.118054136238,complete_correction k=11 a=4.11111111
0.91230000,0.068234641461,0.118060403676,complete_correction k=11 a=4.11111111
0.91240000,0.068242548034,0.118066673368,complete_correction k=11 a=4.11111111
0.91250000,0.068250442680,0.118072945314,complete_correction k=11 a=4.11111111
0.91260000,0.068258325398,0.118079219518,complete_correction k=11 a=4.11111111
0.91270000,0.068266196186,0.118085495981,complete_correction k=11 a=4.11111111
0.91280000,0.068274055042,0.118091774707,complete_correction k=11 a=4.11111111
0.91290000,0.068281901964,0.118098055697,complete_correction k=11 a=4.11111111
0.91300000,0.068289736949,0.118104338954,complete_correction k=11 a=4.11111111
0.91310000,0.068297559993,0.118110624479,complete_correction k=11 a=4.11111111
0.91320000,0.068305371092,0.118116912276,complete_correction k=11 a=4.11111111
0.91330000,0.068313170241,0.118123202347,complete_correction k=11 a=4.11111111
0.91340000,0.068320957435,0.118129494694,complete_correction k=11 a=4.11111111
0.91350000,0.068328732667,0.118135789320,complete_correction k=11 a=4.11111111
0.91360000,0.068336495930,0.118142086226,complete_correction k=11 a=4.11111111
0.91370000,0.068344247216,0.118148385416,complete_correction k=11 a=4.11111111
0.91380000,0.068351986516,0.118154686891,complete_correction k=11 a=4.11111111
0.91390000,0.068359713821,0.118160990655,complete_correction k=11 a=4.11111111
0.91400000,0.068367429118,0.118167296708,complete_correction k=11 a=4.11111111
0.91410000,0.068375132395,0.118173605055,complete_correction k=11 a=4.11111111
0.91420000,0.068382823640,0.118179915697,complete_correction k=11 a=4.11111111
0.91430000,0.068390502836,0.118186228636,complete_correction k=11 a=4.11111111
0.91440000,0.068398169966,0.118192543876,complete_correction k=11 a=4.11111111
0.91450000,0.068405825013,0.118198861417,complete_correction k=11 a=4.11111111
0.91460000,0.068413467954,0.118205181264,complete_correction k=11 a=4.11111111
0.91470000,0.068421098767,0.118211503418,complete_correction k=11 a=4.11111111
0.91480000,0.068428717426,0.118217827882,complete_correction k=11 a=4.11111111
0.91490000,0.068436323903,0.118224154658,complete_correction k=11 a=4.11111111
0.91500000,0.068443918166,0.118230483748,complete_correction k=11 a=4.11111111
0.91510000,0.068451500178,0.118236815155,complete_correction k=11 a=4.11111111
0.91520000,0.068459069899,0.118243148882,complete_correction k=11 a=4.11111111
0.91530000,0.068466627284,0.118249484931,complete_correction k=11 a=4.11111111
0.91540000,0.068474172281,0.118255823304,complete_correction k=11 a=4.11111111
0.91550000,0.068481704831,0.118262164004,complete_correction k=11 a=4.11111111
0.91560000,0.068489224865,0.118268507033,complete_correction k=11 a=4.11111111
0.91570000,0.068496732305,0.118274852394,complete_correction k=11 a=4.11111111
0.91580000,0.068504227058,0.118281200090,complete_correction k=11 a=4.11111111
0.91590000,0.068511709012,0.118287550122,complete_correction k=11 a=4.11111111
0.91600000,0.068519178034,0.118293902493,complete_correction k=11 a=4.11111111
0.91610000,0.068526633956,0.118300257206,complete_correction k=11 a=4.11111111
0.91620000,0.068534076567,0.118306614263,complete_correction k=11 a=4.11111111
0.91630000,0.068541505583,0.118312973667,complete_correction k=11 a=4.11111111
0.91640000,0.068548920604,0.118319335420,complete_correction k=11 a=4.11111111
0.91650000,0.068556321007,0.118325699525,complete_correction k=11 a=4.11111111
0.91660000,0.068563705595,0.118332065985,complete_correction k=11 a=4.11111111
0.91670000,0.068571289680,0.118338434801,complete_correction k=11 a=4.11111111
0.91680000,0.068579294821,0.118344805976,complete_correction k=11 a=4.11111111
0.91690000,0.068587285465,0.118351179513,complete_correction k=11 a=4.11111111
0.91700000,0.068595261608,0.118357555415,complete_correction k=11 a=4.11111111
0.91710000,0.068603223250,0.118363933683,complete_correction k=11 a=4.11111111
0.91720000,0.068611170387,0.118370314321,complete_correction k=11 a=4.11111111
0.91730000,0.068619103017,0.118376697331,complete_correction k=11 a=4.11111111
0.91740000,0.068627021135,0.118383082716,complete_correction k=11 a=4.11111111
0.91750000,0.068634924737,0.118389470477,complete_correction k=11 a=4.11111111
0.91760000,0.068642813820,0.118395860619,complete_correction k=11 a=4.11111111
0.91770000,0.068650688377,0.118402253143,complete_correction k=11 a=4.11111111
0.91780000,0.068658548404,0.118408648051,complete_correction k=11 a=4.11111111
0.91790000,0.068666393893,0.118415045348,complete_correction k=11 a=4.11111111
0.91800000,0.068674224838,0.118421445034,complete_correction k=11 a=4.11111111
0.91810000,0.068682041230,0.118427847113,complete_correction k=11 a=4.11111111
0.91820000,0.068689843062,0.118434251587,complete_correction k=11 a=4.11111111
0.91830000,0.068697630325,0.118440658459,complete_correction k=11 a=4.11111111
0.91840000,0.068705403009,0.118447067732,complete_correction k=11 a=4.11111111
0.91850000,0.068713161102,0.118453479407,complete_correction k=11 a=4.11111111
0.91860000,0.068720904594,0.118459893489,complete_correction k=11 a=4.11111111
0.91870000,0.068728633472,0.118466309979,complete_correction k=11 a=4.11111111
0.91880000,0.068736347723,0.118472728879,complete_correction k=11 a=4.11111111
0.91890000,0.068744047333,0.118479150194,complete_correction k=11 a=4.11111111
0.91900000,0.068751732285,0.118485573925,complete_correction k=11 a=4.11111111
0.91910000,0.068759402563,0.118492000074,complete_correction k=11 a=4.11111111
0.91920000,0.068767058150,0.118498428645,complete_correction k=11 a=4.11111111
0.91930000,0.068774699027,0.118504859641,complete_correction k=11 a=4.11111111
0.91940000,0.068782325172,0.118511293064,complete_correction k=11 a=4.11111111
0.91950000,0.068789936565,0.118517728916,complete_correction k=11 a=4.11111111
0.91960000,0.068797533181,0.118524167200,complete_correction k=11 a=4.11111111
0.91970000,0.068805114995,0.118530607920,complete_correction k=11 a=4.11111111
0.91980000,0.068812681981,0.118537051077,complete_correction k=11 a=4.11111111
0.91990000,0.068820234109,0.118543496674,complete_correction k=11 a=4.11111111
0.92000000,0.068827771349,0.118549944715,complete_correction k=11 a=4.11111111
0.92010000,0.068835293666,0.118556395201,complete_correction k=11 a=4.11111111
0.92020000,0.068842801026,0.118562848136,complete_correction k=11 a=4.11111111
0.92030000,0.068850293390,0.118569303522,complete_correction k=11 a=4.11111111
0.92040000,0.068857770716,0.118575761362,complete_correction k=11 a=4.11111111
0.92050000,0.068865232960,0.118582221658,complete_correction k=11 a=4.11111111
0.92060000,0.068872680073,0.118588684414,complete_correction k=11 a=4.11111111
0.92070000,0.068880112004,0.118595149632,complete_correction k=11 a=4.11111111
0.92080000,0.068887528696,0.118601617316,complete_correction k=11 a=4.11111111
0.92090000,0.068894930089,0.118608087466,complete_correction k=11 a=4.11111111
0.92100000,0.068902316115,0.118614560088,complete_correction k=11 a=4.11111111
0.92110000,0.068909686704,0.118621035182,complete_correction k=11 a=4.11111111
0.92120000,0.068917041775,0.118627512752,complete_correction k=11 a=4.11111111
0.92130000,0.068924381242,0.118633992801,complete_correction k=11 a=4.11111111
0.92140000,0.068931705011,0.118640475332,complete_correction k=11 a=4.11111111
0.92150000,0.068939012975,0.118646960347,complete_correction k=11 a=4.11111111
0.92160000,0.068946305019,0.118653447849,complete_correction k=11 a=4.11111111
0.92170000,0.068953581012,0.118659937841,complete_correction k=11 a=4.11111111
0.92180000,0.068960840809,0.118666430326,complete_correction k=11 a=4.11111111
0.92190000,0.068968084245,0.118672925306,complete_correction k=11 a=4.11111111
0.92200000,0.068975311132,0.118679422785,complete_correction k=11 a=4.11111111
0.92210000,0.068982521254,0.118685922765,complete_correction k=11 a=4.11111111
0.92220000,0.068989714360,0.118692425249,complete_correction k=11 a=4.11111111
0.92230000,0.068996890154,0.118698930240,complete_correction k=11 a=4.11111111
0.92240000,0.069004048278,0.118705437740,complete_correction k=11 a=4.11111111
0.92250000,0.069011188297,0.118711947753,complete_correction k=11 a=4.11111111
0.92260000,0.069018309657,0.118718460282,complete_correction k=11 a=4.11111111
0.92270000,0.069025411629,0.118724975329,complete_correction k=11 a=4.11111111
0.92280000,0.069032493197,0.118731492897,complete_correction k=11 a=4.11111111
0.92290000,0.069039552800,0.118738012989,complete_correction k=11 a=4.11111111
0.92300000,0.069046587555,0.118744535608,complete_correction k=11 a=4.11111111
0.92310000,0.069053852913,0.118751060757,complete_correction k=11 a=4.11111111
0.92320000,0.069061971627,0.118757588439,complete_correction k=11 a=4.11111111
0.92330000,0.069070071183,0.118764118656,complete_correction k=11 a=4.11111111
0.92340000,0.069078151558,0.118770651412,complete_correction k=11 a=4.11111111
0.92350000,0.069086212732,0.118777186709,complete_correction k=11 a=4.11111111
0.92360000,0.069094254680,0.118783724550,complete_correction k=11 a=4.11111111
0.92370000,0.069102277379,0.118790264939,complete_correction k=11 a=4.11111111
0.92380000,0.069110280802,0.118796807879,complete_correction k=11 a=4.11111111
0.92390000,0.069118264921,0.118803353371,complete_correction k=11 a=4.11111111
0.92400000,0.069126229707,0.118809901419,complete_correction k=11 a=4.11111111
0.92410000,0.069134175129,0.118816452027,complete_correction k=11 a=4.11111111
0.92420000,0.069142101154,0.118823005197,complete_correction k=11 a=4.11111111
0.92430000,0.069150007748,0.118829560931,complete_correction k=11 a=4.11111111
0.92440000,0.069157894873,0.118836119234,complete_correction k=11 a=4.11111111
0.92450000,0.069165762491,0.118842680108,complete_correction k=11 a=4.11111111
0.92460000,0.069173610560,0.118849243555,complete_correction k=11 a=4.11111111
0.92470000,0.069181439037,0.118855809580,complete_correction k=11 a=4.11111111
0.92480000,0.069189247876,0.118862378184,complete_correction k=11 a=4.11111111
0.92490000,0.069197037026,0.118868949372,complete_correction k=11 a=4.11111111
0.92500000,0.069204806437,0.118875523145,complete_correction k=11 a=4.11111111
0.92510000,0.069212556054,0.118882099508,complete_correction k=11 a=4.11111111
0.92520000,0.069220285817,0.118888678463,complete_correction k=11 a=4.11111111
0.92530000,0.069227995664,0.118895260012,complete_correction k=11 a=4.11111111
0.92540000,0.069235685529,0.118901844160,complete_correction k=11 a=4.11111111
0.92550000,0.069243355343,0.118908430909,complete_correction k=11 a=4.11111111
0.92560000,0.069251005029,0.118915020262,complete_correction k=11 a=4.11111111
0.92570000,0.069258634508,0.118921612223,complete_correction k=11 a=4.11111111
0.92580000,0.069266243695,0.118928206794,complete_correction k=11 a=4.11111111
0.92590000,0.069273832497,0.118934803978,complete_correction k=11 a=4.11111111
0.92600000,0.069281400819,0.118941403779,complete_correction k=11 a=4.11111111
0.92610000,0.069288948553,0.118948006199,complete_correction k=11 a=4.11111111
0.92620000,0.069296475589,0.118954611243,complete_correction k=11 a=4.11111111
0.92630000,0.069303981804,0.118961218912,complete_correction k=11 a=4.11111111
0.92640000,0.069311467067,0.118967829210,complete_correction k=11 a=4.11111111
0.92650000,0.069318931238,0.118974442140,complete_correction k=11 a=4.11111111
0.92660000,0.069326374161,0.118981057705,complete_correction k=11 a=4.11111111
0.92670000,0.069333795671,0.118987675909,complete_correction k=11 a=4.11111111
0.92680000,0.069341195584,0.118994296754,complete_correction k=11 a=4.11111111
0.92690000,0.069348573701,0.119000920243,complete_correction k=11 a=4.11111111
0.92700000,0.069355929801,0.119007546381,complete_correction k=11 a=4.11111111
0.92710000,0.069363263641,0.119014175169,complete_correction k=11 a=4.11111111
0.92720000,0.069370574950,0.119020806612,complete_correction k=11 a=4.11111111
0.92730000,0.069377863426,0.119027440711,complete_correction k=11 a=4.11111111
0.92740000,0.069385128726,0.119034077472,complete_correction k=11 a=4.11111111
0.92750000,0.069392370464,0.119040716896,complete_correction k=11 a=4.11111111
0.92760000,0.069399588193,0.119047358986,complete_correction k=11 a=4.11111111
0.92770000,0.069406781397,0.119054003747,complete_correction k=11 a=4.11111111
0.92780000,0.069413949466,0.119060651181,complete_correction k=11 a=4.11111111
0.92790000,0.069421091669,0.119067301292,complete_correction k=11 a=4.11111111
0.92800000,0.069428207107,0.119073954083,complete_correction k=11 a=4.11111111
0.92810000,0.069435294645,0.119080609556,complete_correction k=11 a=4.11111111
0.92820000,0.069442352787,0.119087267716,complete_correction k=11 a=4.11111111
0.92830000,0.069449379438,0.119093928565,complete_correction k=11 a=4.11111111
0.92840000,0.069456371364,0.119100592107,complete_correction k=11 a=4.11111111
0.92850000,0.069463322502,0.119107258344,complete_correction k=11 a=4.11111111
0.92860000,0.069470708561,0.119113927282,complete_correction k=11 a=4.11111111
0.92870000,0.069479287586,0.119120598921,complete_correction k=11 a=4.11111111
0.92880000,0.069487840289,0.119127273267,complete_correction k=11 a=4.11111111
0.92890000,0.069496366609,0.119133950322,complete_correction k=11 a=4.11111111
0.92900000,0.069504866485,0.119140630089,complete_correction k=11 a=4.11111111
0.92910000,0.069513339849,0.119147312572,complete_correction k=11 a=4.11111111
0.92920000,0.069521786631,0.119153997775,complete_correction k=11 a=4.11111111
0.92930000,0.069530206758,0.119160685699,complete_correction k=11 a=4.11111111
0.92940000,0.069538600152,0.119167376350,complete_correction k=11 a=4.11111111
0.92950000,0.069546966731,0.119174069729,complete_correction k=11 a=4.11111111
0.92960000,0.069555306408,0.119180765841,complete_correction k=11 a=4.11111111
0.92970000,0.069563619093,0.119187464689,complete_correction k=11 a=4.11111111
0.92980000,0.069571904687,0.119194166276,complete_correction k=11 a=4.11111111
0.92990000,0.069580163089,0.119200870606,complete_correction k=11 a=4.11111111
0.93000000,0.069588394191,0.119207577682,complete_correction k=11 a=4.11111111
0.93010000,0.069596597879,0.119214287507,complete_correction k=11 a=4.11111111
0.93020000,0.069604774029,0.119221000085,complete_correction k=11 a=4.11111111
0.93030000,0.069612922514,0.119227715419,complete_correction k=11 a=4.11111111
0.93040000,0.069621043196,0.119234433513,complete_correction k=11 a=4.11111111
0.93050000,0.069629135929,0.119241154370,complete_correction k=11 a=4.11111111
0.93060000,0.069637200558,0.119247877993,complete_correction k=11 a=4.11111111
0.93070000,0.069645236916,0.119254604387,complete_correction k=11 a=4.11111111
0.93080000,0.069653244825,0.119261333553,complete_correction k=11 a=4.11111111
0.93090000,0.069661224096,0.119268065497,complete_correction k=11 a=4.11111111
0.93100000,0.069669174523,0.119274800221,complete_correction k=11 a=4.11111111
0.93110000,0.069677095888,0.119281537728,complete_correction k=11 a=4.11111111
0.93120000,0.069684987954,0.119288278023,complete_correction k=11 a=4.11111111
0.93130000,0.069692850465,0.119295021109,complete_correction k=11 a=4.11111111
0.93140000,0.069700683142,0.119301766989,complete_correction k=11 a=4.11111111
0.93150000,0.069708485685,0.119308515667,complete_correction k=11 a=4.11111111
0.93160000,0.069716257764,0.119315267146,complete_correction k=11 a=4.11111111
0.93170000,0.069723999017,0.119322021430,complete_correction k=11 a=4.11111111
0.93180000,0.069731709048,0.119328778523,complete_correction k=11 a=4.11111111
0.93190000,0.069739387415,0.119335538427,complete_correction k=11 a=4.11111111
0.93200000,0.069747033630,0.119342301147,complete_correction k=11 a=4.11111111
0.93210000,0.069754647143,0.119349066686,complete_correction k=11 a=4.11111111
0.93220000,0.069762227336,0.119355835048,complete_correction k=11 a=4.11111111
0.93230000,0.069769773501,0.119362606236,complete_correction k=11 a=4.11111111
0.93240000,0.069777284827,0.119369380253,complete_correction k=11 a=4.11111111
0.93250000,0.069784760364,0.119376157104,complete_correction k=11 a=4.11111111
0.93260000,0.069792198989,0.119382936793,complete_correction k=11 a=4.11111111
0.93270000,0.069799599343,0.119389719321,complete_correction k=11 a=4.11111111
0.93280000,0.069806959743,0.119396504695,complete_correction k=11 a=4.11111111
0.93290000,0.069814278033,0.119403292916,complete_correction k=11 a=4.11111111
0.93300000,0.069821551313,0.119410083988,complete_correction k=11 a=4.11111111
0.93310000,0.069828775398,0.119416877916,complete_correction k=11 a=4.11111111
0.93320000,0.069835943459,0.119423674703,complete_correction k=11 a=4.11111111
0.93330000,0.069843040684,0.119430474352,complete_correction k=11 a=4.11111111
0.93340000,0.069851621715,0.119437276867,complete_correction k=11 a=4.11111111
0.93350000,0.069860951287,0.119444082253,complete_correction k=11 a=4.11111111
0.93360000,0.069870244637,0.119450890512,complete_correction k=11 a=4.11111111
0.93370000,0.069879501631,0.119457701648,complete_correction k=11 a=4.11111111
0.93380000,0.069888722129,0.119464515665,complete_correction k=11 a=4.11111111
0.93390000,0.069897905984,0.119471332568,complete_correction k=11 a=4.11111111
0.93400000,0.069907053039,0.119478152358,complete_correction k=11 a=4.11111111
0.93410000,0.069916163130,0.119484975042,complete_correction k=11 a=4.11111111
0.93420000,0.069925236081,0.119491800621,complete_correction k=11 a=4.11111111
0.93430000,0.069934271710,0.119498629100,complete_correction k=11 a=4.11111111
0.93440000,0.069943269820,0.119505460482,complete_correction k=11 a=4.11111111
0.93450000,0.069952230205,0.119512294772,complete_correction k=11 a=4.11111111
0.93460000,0.069961152643,0.119519131973,complete_correction k=11 a=4.11111111
0.93470000,0.069970036902,0.119525972089,complete_correction k=11 a=4.11111111
0.93480000,0.069978882731,0.119532815124,complete_correction k=11 a=4.11111111
0.93490000,0.069987689864,0.119539661081,complete_correction k=11 a=4.11111111
0.93500000,0.069996458018,0.119546509965,complete_correction k=11 a=4.11111111
0.93510000,0.070005186887,0.119553361779,complete_correction k=11 a=4.11111111
0.93520000,0.070013876144,0.119560216528,complete_correction k=11 a=4.11111111
0.93530000,0.070022525440,0.119567074214,complete_correction k=11 a=4.11111111
0.93540000,0.070031134394,0.119573934842,complete_correction k=11 a=4.11111111
0.93550000,0.070039702598,0.119580798416,complete_correction k=11 a=4.11111111
0.93560000,0.070048229607,0.119587664940,complete_correction k=11 a=4.11111111
0.93570000,0.070056714938,0.119594534417,complete_correction k=11 a=4.11111111
0.93580000,0.070065158062,0.119601406852,complete_correction k=11 a=4.11111111
0.93590000,0.070073558403,0.119608282248,complete_correction k=11 a=4.11111111
0.93600000,0.070081915320,0.119615160610,complete_correction k=11 a=4.11111111
0.93610000,0.070090228108,0.119622041941,complete_correction k=11 a=4.11111111
0.93620000,0.070098495979,0.119628926245,complete_correction k=11 a=4.11111111
0.93630000,0.070106718048,0.119635813527,complete_correction k=11 a=4.11111111
0.93640000,0.070114893314,0.119642703789,complete_correction k=11 a=4.11111111
0.93650000,0.070123020633,0.119649597037,complete_correction k=11 a=4.11111111
0.93660000,0.070131098682,0.119656493274,complete_correction k=11 a=4.11111111
0.93670000,0.070139125914,0.119663392504,complete_correction k=11 a=4.11111111
0.93680000,0.070147100483,0.119670294732,complete_correction k=11 a=4.11111111
0.93690000,0.070155020140,0.119677199961,complete_correction k=11 a=4.11111111
0.93700000,0.070162882075,0.119684108195,complete_correction k=11 a=4.11111111
0.93710000,0.070170682635,0.119691019438,complete_correction k=11 a=4.11111111
0.93720000,0.070178416811,0.119697933695,complete_correction k=11 a=4.11111111
0.93730000,0.070186077134,0.119704850969,complete_correction k=11 a=4.11111111
0.93740000,0.070193650602,0.119711771265,complete_correction k=11 a=4.11111111
0.93750000,0.070201100532,0.119718694587,complete_correction k=11 a=4.11111111
0.93760000,0.070211478506,0.119725620938,complete_correction k=11 a=4.11111111
0.93770000,0.070221807735,0.119732550323,complete_correction k=11 a=4.11111111
0.93780000,0.070232087977,0.119739482747,complete_correction k=11 a=4.11111111
0.93790000,0.070242318977,0.119746418212,complete_correction k=11 a=4.11111111
0.93800000,0.070252500464,0.119753356724,complete_correction k=11 a=4.11111111
0.93810000,0.070262632151,0.119760298286,complete_correction k=11 a=4.11111111
0.93820000,0.070272713735,0.119767242903,complete_correction k=11 a=4.11111111
0.93830000,0.070282744894,0.119774190579,complete_correction k=11 a=4.11111111
0.93840000,0.070292725284,0.119781141318,complete_correction k=11 a=4.11111111
0.93850000,0.070302654541,0.119788095124,complete_correction k=11 a=4.11111111
0.93860000,0.070312532274,0.119795052001,complete_correction k=11 a=4.11111111
0.93870000,0.070322358069,0.119802011954,complete_correction k=11 a=4.11111111
0.93880000,0.070332131478,0.119808974987,complete_correction k=11 a=4.11111111
0.93890000,0.070341852025,0.119815941105,complete_correction k=11 a=4.11111111
0.93900000,0.070351519195,0.119822910310,complete_correction k=11 a=4.11111111
0.93910000,0.070361132433,0.119829882609,complete_correction k=11 a=4.11111111
0.93920000,0.070370691139,0.119836858004,complete_correction k=11 a=4.11111111
0.93930000,0.070380194664,0.119843836501,complete_correction k=11 a=4.11111111
0.93940000,0.070389642299,0.119850818103,complete_correction k=11 a=4.11111111
0.93950000,0.070399033271,0.119857802816,complete_correction k=11 a=4.11111111
0.93960000,0.070408366730,0.119864790642,complete_correction k=11 a=4.11111111
0.93970000,0.070417641739,0.119871781587,complete_correction k=11 a=4.11111111
0.93980000,0.070426857259,0.119878775656,complete_correction k=11 a=4.11111111
0.93990000,0.070436012131,0.119885772851,complete_correction k=11 a=4.11111111
0.94000000,0.070445105051,0.119892773178,complete_correction k=11 a=4.11111111
0.94010000,0.070454134541,0.119899776642,complete_correction k=11 a=4.11111111
0.94020000,0.070463098908,0.119906783246,complete_correction k=11 a=4.11111111
0.94030000,0.070471996191,0.119913792995,complete_correction k=11 a=4.11111111
0.94040000,0.070480824082,0.119920805893,complete_correction k=11 a=4.11111111
0.94050000,0.070489579823,0.119927821945,complete_correction k=11 a=4.11111111
0.94060000,0.070498260033,0.119934841156,complete_correction k=11 a=4.11111111
0.94070000,0.070506860453,0.119941863529,complete_correction k=11 a=4.11111111
0.94080000,0.070515375489,0.119948889069,complete_correction k=11 a=4.11111111
0.94090000,0.070523797345,0.119955917781,complete_correction k=11 a=4.11111111
0.94100000,0.070532114078,0.119962949670,complete_correction k=11 a=4.11111111
0.94110000,0.070540303635,0.119969984739,complete_correction k=11 a=4.11111111
0.94120000,0.070549178739,0.119977022994,complete_correction k=11 a=4.11111111
0.94130000,0.070560779176,0.119984064438,complete_correction k=11 a=4.11111111
0.94140000,0.070572315368,0.119991109077,complete_correction k=11 a=4.11111111
0.94150000,0.070583786894,0.119998156915,complete_correction k=11 a=4.11111111
0.94160000,0.070595193308,0.120005207956,complete_correction k=11 a=4.11111111
0.94170000,0.070606534133,0.120012262205,complete_correction k=11 a=4.11111111
0.94180000,0.070617808864,0.120019319668,complete_correction k=11 a=4.11111111
0.94190000,0.070629016962,0.120026380347,complete_correction k=11 a=4.11111111
0.94200000,0.070640157850,0.120033444249,complete_correction k=11 a=4.11111111
0.94210000,0.070651230909,0.120040511377,complete_correction k=11 a=4.11111111
0.94220000,0.070662235476,0.120047581737,complete_correction k=11 a=4.11111111
0.94230000,0.070673170838,0.120054655333,complete_correction k=11 a=4.11111111
0.94240000,0.070684036224,0.120061732169,complete_correction k=11 a=4.11111111
0.94250000,0.070694830800,0.120068812251,complete_correction k=11 a=4.11111111
0.94260000,0.070705553663,0.120075895583,complete_correction k=11 a=4.11111111
0.94270000,0.070716203826,0.120082982170,complete_correction k=11 a=4.11111111
0.94280000,0.070726780211,0.120090072017,complete_correction k=11 a=4.11111111
0.94290000,0.070737281632,0.120097165128,complete_correction k=11 a=4.11111111
0.94300000,0.070747706780,0.120104261508,complete_correction k=11 a=4.11111111
0.94310000,0.070758054200,0.120111361162,complete_correction k=11 a=4.11111111
0.94320000,0.070768322266,0.120118464094,complete_correction k=11 a=4.11111111
0.94330000,0.070778509144,0.120125570310,complete_correction k=11 a=4.11111111
0.94340000,0.070788612749,0.120132679815,complete_correction k=11 a=4.11111111
0.94350000,0.070798630687,0.120139792613,complete_correction k=11 a=4.11111111
0.94360000,0.070808560169,0.120146908709,complete_correction k=11 a=4.11111111
0.94370000,0.070818397903,0.120154028108,complete_correction k=11 a=4.11111111
0.94380000,0.070828139919,0.120161150814,complete_correction k=11 a=4.11111111
0.94390000,0.070837781320,0.120168276834,complete_correction k=11 a=4.11111111
0.94400000,0.070847315860,0.120175406171,complete_correction k=11 a=4.11111111
0.94410000,0.070856735199,0.120182538830,complete_correction k=11 a=4.11111111
0.94420000,0.070866027427,0.120189674817,complete_correction k=11 a=4.11111111
0.94430000,0.070875173457,0.120196814137,complete_correction k=11 a=4.11111111
0.94440000,0.070884133970,0.120203956794,complete_correction k=11 a=4.11111111
0.94450000,0.070895270360,0.120211102793,complete_correction k=11 a=4.11111111
0.94460000,0.070908250875,0.120218252140,complete_correction k=11 a=4.11111111
0.94470000,0.070921148700,0.120225404840,complete_correction k=11 a=4.11111111
0.94480000,0.070933963146,0.120232560897,complete_correction k=11 a=4.11111111
0.94490000,0.070946693476,0.120239720316,complete_correction k=11 a=4.11111111
0.94500000,0.070959338903,0.120246883103,complete_correction k=11 a=4.11111111
0.94510000,0.070971898581,0.120254049263,complete_correction k=11 a=4.11111111
0.94520000,0.070984371603,0.120261218800,complete_correction k=11 a=4.11111111
0.94530000,0.070996756988,0.120268391720,complete_correction k=11 a=4.11111111
0.94540000,0.071009053679,0.120275568029,complete_correction k=11 a=4.11111111
0.94550000,0.071021260525,0.120282747730,complete_correction k=11 a=4.11111111
0.94560000,0.071033376278,0.120289930830,complete_correction k=11 a=4.11111111
0.94570000,0.071045399571,0.120297117333,complete_correction k=11 a=4.11111111
0.94580000,0.071057328905,0.120304307245,complete_correction k=11 a=4.11111111
0.94590000,0.071069162626,0.120311500571,complete_correction k=11 a=4.11111111
0.94600000,0.071080898901,0.120318697316,complete_correction k=11 a=4.11111111
0.94610000,0.071092535680,0.120325897485,complete_correction k=11 a=4.11111111
0.94620000,0.071104070662,0.120333101084,complete_correction k=11 a=4.11111111
0.94630000,0.071115501234,0.120340308117,complete_correction k=11 a=4.11111111
0.94640000,0.071126824403,0.120347518591,complete_correction k=11 a=4.11111111
0.94650000,0.071138036697,0.120354732510,complete_correction k=11 a=4.11111111
0.94660000,0.071149134031,0.120361949880,complete_correction k=11 a=4.11111111
0.94670000,0.071160111508,0.120369170706,complete_correction k=11 a=4.11111111
0.94680000,0.071174336661,0.120376394993,complete_correction k=10 a=4.11111111
0.94690000,0.071193841390,0.120383622747,complete_correction k=10 a=4.11111111
0.94700000,0.071213191292,0.120390853973,complete_correction k=10 a=4.11111111
0.94710000,0.071232371353,0.120398088677,complete_correction k=10 a=4.11111111
0.94720000,0.071251358350,0.120405326864,complete_correction k=10 a=4.11111111
0.94730000,0.071270108428,0.120412568539,complete_correction k=10 a=4.11111111
0.94740000,0.071290027031,0.120419813708,complete_correction k=10 a=4.11111111
0.94750000,0.071313056180,0.120427062376,complete_correction k=10 a=4.11111111
0.94760000,0.071335979860,0.120434314549,complete_correction k=10 a=4.11111111
0.94770000,0.071358796995,0.120441570233,complete_correction k=10 a=4.11111111
0.94780000,0.071381506431,0.120448829432,complete_correction k=10 a=4.11111111
0.94790000,0.071404106927,0.120456092152,complete_correction k=10 a=4.11111111
0.94800000,0.071426597144,0.120463358400,complete_correction k=10 a=4.11111111
0.94810000,0.071448975635,0.120470628180,complete_correction k=10 a=4.11111111
0.94820000,0.071471240828,0.120477901498,complete_correction k=10 a=4.11111111
0.94830000,0.071493391012,0.120485178360,complete_correction k=10 a=4.11111111
0.94840000,0.071515424312,0.120492458771,complete_correction k=10 a=4.11111111
0.94850000,0.071537338669,0.120499742737,complete_correction k=10 a=4.11111111
0.94860000,0.071559131804,0.120507030263,complete_correction k=10 a=4.11111111
0.94870000,0.071580801183,0.120514321356,complete_correction k=10 a=4.11111111
0.94880000,0.071602343969,0.120521616021,complete_correction k=10 a=4.11111111
0.94890000,0.071623756954,0.120528914264,complete_correction k=10 a=4.11111111
0.94900000,0.071645036480,0.120536216089,complete_correction k=10 a=4.11111111
0.94910000,0.071666178329,0.120543521505,complete_correction k=10 a=4.11111111
0.94920000,0.071687177564,0.120550830515,complete_correction k=10 a=4.11111111
0.94930000,0.071708028315,0.120558143126,complete_correction k=10 a=4.11111111
0.94940000,0.071728723446,0.120565459343,complete_correction k=10 a=4.11111111
0.94950000,0.071749254041,0.120572779173,complete_correction k=10 a=4.11111111
0.94960000,0.071769608533,0.120580102621,complete_correction k=10 a=4.11111111
0.94970000,0.071789771087,0.120587429693,complete_correction k=10 a=4.11111111
0.94980000,0.071809718118,0.120594760395,complete_correction k=10 a=4.11111111
0.94990000,0.071829408617,0.120602094733,complete_correction k=10 a=4.11111111
0.95000000,0.071848727053,0.120609432712,complete_correction k=10 a=4.11111111
0.95010000,0.071872899311,0.120616774340,complete_correction k=10 a=4.11111111
0.95020000,0.071896948743,0.120624119621,complete_correction k=10 a=4.11111111
0.95030000,0.071920873889,0.120631468562,complete_correction k=10 a=4.11111111
0.95040000,0.071944673171,0.120638821168,complete_correction k=10 a=4.11111111
0.95050000,0.071968344885,0.120646177446,complete_correction k=10 a=4.11111111
0.95060000,0.071991887178,0.120653537402,complete_correction k=10 a=4.11111111
0.95070000,0.072015298029,0.120660901042,complete_correction k=10 a=4.11111111
0.95080000,0.072038575227,0.120668268371,complete_correction k=10 a=4.11111111
0.95090000,0.072061716336,0.120675639397,complete_correction k=10 a=4.11111111
0.95100000,0.072084718663,0.120683014125,complete_correction k=10 a=4.11111111
0.95110000,0.072107579206,0.120690392561,complete_correction k=10 a=4.11111111
0.95120000,0.072130294597,0.120697774711,complete_correction k=10 a=4.11111111
0.95130000,0.072152861027,0.120705160582,complete_correction k=10 a=4.11111111
0.95140000,0.072175274143,0.120712550180,complete_correction k=10 a=4.11111111
0.95150000,0.072197528910,0.120719943511,complete_correction k=10 a=4.11111111
0.95160000,0.072219619422,0.120727340581,complete_correction k=10 a=4.11111111
0.95170000,0.072241538628,0.120734741397,complete_correction k=10 a=4.11111111
0.95180000,0.072263277918,0.120742145964,complete_correction k=10 a=4.11111111
0.95190000,0.072284826468,0.120749554290,complete_correction k=10 a=4.11111111
0.95200000,0.072306170113,0.120756966380,complete_correction k=10 a=4.11111111
0.95210000,0.072327289205,0.120764382241,complete_correction k=10 a=4.11111111
0.95220000,0.072348153838,0.120771801879,complete_correction k=10 a=4.11111111
0.95230000,0.072368709534,0.120779225301,complete_correction k=10 a=4.11111111
0.95240000,0.072389846322,0.120786652513,complete_correction k=10 a=4.11111111
0.95250000,0.072415129891,0.120794083521,complete_correction k=10 a=4.11111111
0.95260000,0.072440271305,0.120801518332,complete_correction k=10 a=4.11111111
0.95270000,0.072465268561,0.120808956953,complete_correction k=10 a=4.11111111
0.95280000,0.072490119481,0.120816399390,complete_correction k=10 a=4.11111111
0.95290000,0.072514821687,0.120823845649,complete_correction k=10 a=4.11111111
0.95300000,0.072539372570,0.120831295737,complete_correction k=10 a=4.11111111
0.95310000,0.072563769254,0.120838749660,complete_correction k=10 a=4.11111111
0.95320000,0.072588008547,0.120846207426,complete_correction k=10 a=4.11111111
0.95330000,0.072612086890,0.120853669041,complete_correction k=10 a=4.11111111
0.95340000,0.072636000274,0.120861134511,complete_correction k=10 a=4.11111111
0.95350000,0.072659744150,0.120868603843,complete_correction k=10 a=4.11111111
0.95360000,0.072683313300,0.120876077044,complete_correction k=10 a=4.11111111
0.95370000,0.072706701662,0.120883554121,complete_correction k=10 a=4.11111111
0.95380000,0.072729902080,0.120891035080,complete_correction k=10 a=4.11111111
0.95390000,0.072752905951,0.120898519928,complete_correction k=10 a=4.11111111
0.95400000,0.072775702671,0.120906008672,complete_correction k=10 a=4.11111111
0.95410000,0.072798278738,0.120913501318,complete_correction k=10 a=4.11111111
0.95420000,0.072820616161,0.120920997874,complete_correction k=10 a=4.11111111
0.95430000,0.072842689292,0.120928498347,complete_correction k=10 a=4.11111111
0.95440000,0.072864457139,0.120936002742,complete_correction k=10 a=4.11111111
0.95450000,0.072885835715,0.120943511068,complete_correction k=10 a=4.11111111
0.95460000,0.072909805306,0.120951023331,complete_correction k=10 a=4.11111111
0.95470000,0.072936180044,0.120958539538,complete_correction k=10 a=4.11111111
0.95480000,0.072962391434,0.120966059695,complete_correction k=10 a=4.11111111
0.95490000,0.072988436744,0.120973583811,complete_correction k=10 a=4.11111111
0.95500000,0.073014312974,0.120981111892,complete_correction k=10 a=4.11111111
0.95510000,0.073040016809,0.120988643945,complete_correction k=10 a=4.11111111
0.95520000,0.073065544571,0.120996179978,complete_correction k=10 a=4.11111111
0.95530000,0.073090892144,0.121003719996,complete_correction k=10 a=4.11111111
0.95540000,0.073116054891,0.121011264009,complete_correction k=10 a=4.11111111
0.95550000,0.073141027533,0.121018812021,complete_correction k=10 a=4.11111111
0.95560000,0.073165803999,0.121026364042,complete_correction k=10 a=4.11111111
0.95570000,0.073190377210,0.121033920078,complete_correction k=10 a=4.11111111
0.95580000,0.073214738783,0.121041480136,complete_correction k=10 a=4.11111111
0.95590000,0.073238878580,0.121049044223,complete_correction k=10 a=4.11111111
0.95600000,0.073262784020,0.121056612348,complete_correction k=10 a=4.11111111
0.95610000,0.073286438934,0.121064184516,complete_correction k=10 a=4.11111111
0.95620000,0.073309821491,0.121071760736,complete_correction k=10 a=4.11111111
0.95630000,0.073332899887,0.121079341016,complete_correction k=10 a=4.11111111
0.95640000,0.073355621222,0.121086925361,complete_correction k=10 a=4.11111111
0.95650000,0.073377863275,0.121094513780,complete_correction k=10 a=4.11111111
0.95660000,0.073404221169,0.121102106281,complete_correction k=10 a=4.11111111
0.95670000,0.073431696504,0.121109702870,complete_correction k=10 a=4.11111111
0.95680000,0.073458985985,0.121117303555,complete_correction k=10 a=4.11111111
0.95690000,0.073486085974,0.121124908344,complete_correction k=10 a=4.11111111
0.95700000,0.073516286984,0.121132517245,bipartite m=5
0.95710000,0.073570077512,0.121140130264,bipartite m=5
0.95720000,0.073623901772,0.121147747411,bipartite m=5
0.95730000,0.073677759781,0.121155368691,bipartite m=5
0.95740000,0.073731651557,0.121162994113,bipartite m=5
0.95750000,0.073785577118,0.121170623685,bipartite m=5
0.95760000,0.073839536480,0.121178257415,bipartite m=5
0.95770000,0.073893529662,0.121185895310,bipartite m=5
0.95780000,0.073947556682,0.121193537377,bipartite m=5
0.95790000,0.074001617556,0.121201183626,bipartite m=5
0.95800000,0.074055712304,0.121208834063,bipartite m=5
0.95810000,0.074109840941,0.121216488697,bipartite m=5
0.95820000,0.074164003487,0.121224147536,bipartite m=5
0.95830000,0.074218199959,0.121231810587,bipartite m=5
0.95840000,0.074272430374,0.121239477859,bipartite m=5
0.95850000,0.074326694750,0.121247149359,bipartite m=5
0.95860000,0.074380993106,0.121254825096,bipartite m=5
0.95870000,0.074435325458,0.121262505077,bipartite m=5
0.95880000,0.074489691824,0.121270189312,bipartite m=5
0.95890000,0.074544092223,0.121277877807,bipartite m=5
0.95900000,0.074598526671,0.121285570571,bipartite m=5
0.95910000,0.074652995187,0.121293267613,bipartite m=5
0.95920000,0.074707497789,0.121300968941,bipartite m=5
0.95930000,0.074762034493,0.121308674562,bipartite m=5
0.95940000,0.074816605319,0.121316384486,bipartite m=5
0.95950000,0.074871210284,0.121324098720,bipartite m=5
0.95960000,0.074925849405,0.121331817273,bipartite m=5
0.95970000,0.074980522700,0.121339540154,bipartite m=5
0.95980000,0.075035230188,0.121347267370,bipartite m=5
0.95990000,0.075089971885,0.121354998931,bipartite m=5
0.96000000,0.075144747811,0.121362734845,bipartite m=5
0.96010000,0.075199557982,0.121370475120,bipartite m=5
0.96020000,0.075254402416,0.121378219765,bipartite m=5
0.96030000,0.075309281132,0.121385968788,bipartite m=5
0.96040000,0.075364194147,0.121393722199,bipartite m=5
0.96050000,0.075419141480,0.121401480006,bipartite m=5
0.96060000,0.075474123147,0.121409242217,bipartite m=5
0.96070000,0.075529139167,0.121417008842,bipartite m=5
0.96080000,0.075584189557,0.121424779889,bipartite m=5
0.96090000,0.075639274336,0.121432555368,bipartite m=5
0.96100000,0.075694393522,0.121440335286,bipartite m=5
0.96110000,0.075749547132,0.121448119653,bipartite m=5
0.96120000,0.075804735184,0.121455908478,bipartite m=5
0.96130000,0.075859957697,0.121463701769,bipartite m=5
0.96140000,0.075915214688,0.121471499537,bipartite m=5
0.96150000,0.075970506175,0.121479301789,bipartite m=5
0.96160000,0.076025832175,0.121487108536,bipartite m=5
0.96170000,0.076081192708,0.121494919785,bipartite m=5
0.96180000,0.076136587791,0.121502735547,bipartite m=5
0.96190000,0.076192017442,0.121510555830,bipartite m=5
0.96200000,0.076247481678,0.121518380645,bipartite m=5
0.96210000,0.076302980519,0.121526209999,bipartite m=5
0.96220000,0.076358513981,0.121534043902,bipartite m=5
0.96230000,0.076414082083,0.121541882365,bipartite m=5
0.96240000,0.076469684843,0.121549725395,bipartite m=5
0.96250000,0.076525322279,0.121557573004,bipartite m=5
0.96260000,0.076580994409,0.121565425199,bipartite m=5
0.96270000,0.076636701251,0.121573281991,bipartite m=5
0.96280000,0.076692442822,0.121581143389,bipartite m=5
0.96290000,0.076748219142,0.121589009404,bipartite m=5
0.96300000,0.076804030228,0.121596880043,bipartite m=5
0.96310000,0.076859876097,0.121604755318,bipartite m=5
0.96320000,0.076915756769,0.121612635238,bipartite m=5
0.96330000,0.076971672262,0.121620519813,bipartite m=5
0.96340000,0.077027622592,0.121628409052,bipartite m=5
0.96350000,0.077083607779,0.121636302966,bipartite m=5
0.96360000,0.077139627840,0.121644201565,bipartite m=5
0.96370000,0.077195682794,0.121652104857,bipartite m=5
0.96380000,0.077251772659,0.121660012854,bipartite m=5
0.96390000,0.077307897453,0.121667925565,bipartite m=5
0.96400000,0.077364057193,0.121675843001,bipartite m=5
0.96410000,0.077420251898,0.121683765172,bipartite m=5
0.96420000,0.077476481587,0.121691692087,bipartite m=5
0.96430000,0.077532746277,0.121699623758,bipartite m=5
0.96440000,0.077589045987,0.121707560194,bipartite m=5
0.96450000,0.077645380734,0.121715501405,bipartite m=5
0.96460000,0.077701750537,0.121723447403,bipartite m=5
0.96470000,0.077758155414,0.121731398197,bipartite m=5
0.96480000,0.077814595384,0.121739353798,bipartite m=5
0.96490000,0.077871070464,0.121747314216,bipartite m=5
0.96500000,0.077927580672,0.121755279463,bipartite m=5
0.96510000,0.077984126027,0.121763249548,bipartite m=5
0.96520000,0.078040706547,0.121771224482,bipartite m=5
0.96530000,0.078097322251,0.121779204277,bipartite m=5
0.96540000,0.078153973156,0.121787188942,bipartite m=5
0.96550000,0.078210659280,0.121795178488,bipartite m=5
0.96560000,0.078267380643,0.121803172928,bipartite m=5
0.96570000,0.078324137262,0.121811172270,bipartite m=5
0.96580000,0.078380929155,0.121819176527,bipartite m=5
0.96590000,0.078437756341,0.121827185709,bipartite m=5
0.96600000,0.078494618838,0.121835199828,bipartite m=5
0.96610000,0.078551516664,0.121843218894,bipartite m=5
0.96620000,0.078608449838,0.121851242919,bipartite m=5
0.96630000,0.078665418378,0.121859271913,bipartite m=5
0.96640000,0.078722422301,0.121867305889,bipartite m=5
0.96650000,0.078779461628,0.121875344858,bipartite m=5
0.96660000,0.078836536375,0.121883388830,bipartite m=5
0.96670000,0.078893646562,0.121891437817,bipartite m=5
0.96680000,0.078950792205,0.121899491832,bipartite m=5
0.96690000,0.079007973325,0.121907550885,bipartite m=5
0.96700000,0.079065189939,0.121915614988,bipartite m=5
0.96710000,0.079122442065,0.121923684152,bipartite m=5
0.96720000,0.079179729723,0.121931758390,bipartite m=5
0.96730000,0.079237052929,0.121939837713,bipartite m=5
0.96740000,0.079294411703,0.121947922133,bipartite m=5
0.96750000,0.079351806064,0.121956011662,bipartite m=5
0.96760000,0.079409236028,0.121964106312,bipartite m=5
0.96770000,0.079466701616,0.121972206095,bipartite m=5
0.96780000,0.079524202845,0.121980311023,bipartite m=5
0.96790000,0.079581739733,0.121988421107,bipartite m=5
0.96800000,0.079639312300,0.121996536361,bipartite m=5
0.96810000,0.079696920563,0.122004656797,bipartite m=5
0.96820000,0.079754564541,0.122012782426,bipartite m=5
0.96830000,0.079812244253,0.122020913262,bipartite m=5
0.96840000,0.079869959716,0.122029049316,bipartite m=5
0.96850000,0.079927710950,0.122037190601,bipartite m=5
0.96860000,0.079985497972,0.122045337130,bipartite m=5
0.96870000,0.080043320802,0.122053488916,bipartite m=5
0.96880000,0.080101179458,0.122061645970,bipartite m=5
0.96890000,0.080159073958,0.122069808307,bipartite m=5
0.96900000,0.080217004321,0.122077975938,bipartite m=5
0.96910000,0.080274970565,0.122086148876,bipartite m=5
0.96920000,0.080332972709,0.122094327135,bipartite m=5
0.96930000,0.080391010771,0.122102510728,bipartite m=5
0.96940000,0.080449084770,0.122110699667,bipartite m=5
0.96950000,0.080507194725,0.122118893966,bipartite m=5
0.96960000,0.080565340653,0.122127093638,bipartite m=5
0.96970000,0.080623522574,0.122135298696,bipartite m=5
0.96980000,0.080681740506,0.122143509154,bipartite m=5
0.96990000,0.080739994468,0.122151725025,bipartite m=5
0.97000000,0.080798284478,0.122159946322,bipartite m=5
0.97010000,0.080856610555,0.122168173060,bipartite m=5
0.97020000,0.080914972717,0.122176405252,bipartite m=5
0.97030000,0.080973370984,0.122184642912,bipartite m=5
0.97040000,0.081031805373,0.122192886052,bipartite m=5
0.97050000,0.081090275903,0.122201134689,bipartite m=5
0.97060000,0.081148782593,0.122209388834,bipartite m=5
0.97070000,0.081207325461,0.122217648503,bipartite m=5
0.97080000,0.081265904527,0.122225913709,bipartite m=5
0.97090000,0.081324519809,0.122234184467,bipartite m=5
0.97100000,0.081383171325,0.122242460790,bipartite m=5
0.97110000,0.081441859094,0.122250742694,bipartite m=5
0.97120000,0.081500583135,0.122259030192,bipartite m=5
0.97130000,0.081559343466,0.122267323300,bipartite m=5
0.97140000,0.081618140107,0.122275622031,bipartite m=5
0.97150000,0.081676973075,0.122283926401,bipartite m=5
0.97160000,0.081735842390,0.122292236423,bipartite m=5
0.97170000,0.081794748071,0.122300552114,bipartite m=5
0.97180000,0.081853690135,0.122308873487,bipartite m=5
0.97190000,0.081912668602,0.122317200559,bipartite m=5
0.97200000,0.081971683490,0.122325533343,bipartite m=5
0.97210000,0.082030734819,0.122333871855,bipartite m=5
0.97220000,0.082089822606,0.122342216111,bipartite m=5
0.97230000,0.082148946872,0.122350566125,bipartite m=5
0.97240000,0.082208107633,0.122358921914,bipartite m=5
0.97250000,0.082267304910,0.122367283492,bipartite m=5
0.97260000,0.082326538721,0.122375650875,bipartite m=5
0.97270000,0.082385809085,0.122384024079,bipartite m=5
0.97280000,0.082445116020,0.122392403120,bipartite m=5
0.97290000,0.082504459546,0.122400788013,bipartite m=5
0.97300000,0.082563839681,0.122409178775,bipartite m=5
0.97310000,0.082623256444,0.122417575422,bipartite m=5
0.97320000,0.082682709854,0.122425977970,bipartite m=5
0.97330000,0.082742199929,0.122434386434,bipartite m=5
0.97340000,0.082801726689,0.122442800832,bipartite m=5
0.97350000,0.082861290153,0.122451221180,bipartite m=5
0.97360000,0.082920890338,0.122459647494,bipartite m=5
0.97370000,0.082980527265,0.122468079792,bipartite m=5
0.97380000,0.083040200952,0.122476518089,bipartite m=5
0.97390000,0.083099911417,0.122484962403,bipartite m=5
0.97400000,0.083159658681,0.122493412750,bipartite m=5
0.97410000,0.083219442760,0.122501869148,bipartite m=5
0.97420000,0.083279263676,0.122510331614,bipartite m=5
0.97430000,0.083339121446,0.122518800166,bipartite m=5
0.97440000,0.083399016089,0.122527274819,bipartite m=5
0.97450000,0.083458947625,0.122535755593,bipartite m=5
0.97460000,0.083518916071,0.122544242504,bipartite m=5
0.97470000,0.083578921448,0.122552735571,bipartite m=5
0.97480000,0.083638963775,0.122561234811,bipartite m=5
0.97490000,0.083699043069,0.122569740241,bipartite m=5
0.97500000,0.083759159350,0.122578251881,bipartite m=5
0.97510000,0.083819312637,0.122586769748,bipartite m=5
0.97520000,0.083879502949,0.122595293861,bipartite m=5
0.97530000,0.083939730306,0.122603824237,bipartite m=5
0.97540000,0.083999994725,0.122612360896,bipartite m=5
0.97550000,0.084060296226,0.122620903856,bipartite m=5
0.97560000,0.084120634828,0.122629453136,bipartite m=5
0.97570000,0.084181010551,0.122638008754,bipartite m=5
0.97580000,0.084241423412,0.122646570730,bipartite m=5
0.97590000,0.084301873431,0.122655139082,bipartite m=5
0.97600000,0.084362360628,0.122663713831,bipartite m=5
0.97610000,0.084422885021,0.122672294995,bipartite m=5
0.97620000,0.084483446628,0.122680882593,bipartite m=5
0.97630000,0.084544045471,0.122689476646,bipartite m=5
0.97640000,0.084604681566,0.122698077174,bipartite m=5
0.97650000,0.084665354934,0.122706684195,bipartite m=5
0.97660000,0.084726065594,0.122715297730,bipartite m=5
0.97670000,0.084786813564,0.122723917800,bipartite m=5
0.97680000,0.084847598865,0.122732544424,bipartite m=5
0.97690000,0.084908421513,0.122741177624,bipartite m=5
0.97700000,0.084969281530,0.122749817418,bipartite m=5
0.97710000,0.085030178935,0.122758463830,bipartite m=5
0.97720000,0.085091113745,0.122767116878,bipartite m=5
0.97730000,0.085152085981,0.122775776584,bipartite m=5
0.97740000,0.085213095661,0.122784442969,bipartite m=5
0.97750000,0.085274142805,0.122793116055,bipartite m=5
0.97760000,0.085335227432,0.122801795863,bipartite m=5
0.97770000,0.085396349561,0.122810482415,bipartite m=5
0.97780000,0.085457509211,0.122819175732,bipartite m=5
0.97790000,0.085518706402,0.122827875836,bipartite m=5
0.97800000,0.085579941152,0.122836582749,bipartite m=5
0.97810000,0.085641213482,0.122845296494,bipartite m=5
0.97820000,0.085702523409,0.122854017093,bipartite m=5
0.97830000,0.085763870954,0.122862744568,bipartite m=5
0.97840000,0.085825256135,0.122871478942,bipartite m=5
0.97850000,0.085886678972,0.122880220238,bipartite m=5
0.97860000,0.085948139484,0.122888968480,bipartite m=5
0.97870000,0.086009637690,0.122897723689,bipartite m=5
0.97880000,0.086071173610,0.122906485890,bipartite m=5
0.97890000,0.086132747262,0.122915255106,bipartite m=5
0.97900000,0.086194358667,0.122924031361,bipartite m=5
0.97910000,0.086256007843,0.122932814678,bipartite m=5
0.97920000,0.086317694809,0.122941605082,bipartite m=5
0.97930000,0.086379419586,0.122950402598,bipartite m=5
0.97940000,0.086441182192,0.122959207249,bipartite m=5
0.97950000,0.086502982646,0.122968019060,bipartite m=5
0.97960000,0.086564820969,0.122976838056,bipartite m=5
0.97970000,0.086626697179,0.122985664261,bipartite m=5
0.97980000,0.086688611295,0.122994497703,bipartite m=5
0.97990000,0.086750563337,0.123003338404,bipartite m=5
0.98000000,0.086812553325,0.123012186392,bipartite m=5
0.98010000,0.086874581277,0.123021041692,bipartite m=5
0.98020000,0.086936647213,0.123029904330,bipartite m=5
0.98030000,0.086998751153,0.123038774332,bipartite m=5
0.98040000,0.087060893115,0.123047651724,bipartite m=5
0.98050000,0.087123073120,0.123056536534,bipartite m=5
0.98060000,0.087185291186,0.123065428788,bipartite m=5
0.98070000,0.087247547334,0.123074328513,bipartite m=5
0.98080000,0.087309841582,0.123083235737,bipartite m=5
0.98090000,0.087372173949,0.123092150486,bipartite m=5
0.98100000,0.087434544457,0.123101072789,bipartite m=5
0.98110000,0.087496953122,0.123110002674,bipartite m=5
0.98120000,0.087559399966,0.123118940169,bipartite m=5
0.98130000,0.087621885008,0.123127885302,bipartite m=5
0.98140000,0.087684408267,0.123136838101,bipartite m=5
0.98150000,0.087746969763,0.123145798597,bipartite m=5
0.98160000,0.087809569514,0.123154766818,bipartite m=5
0.98170000,0.087872207541,0.123163742793,bipartite m=5
0.98180000,0.087934883864,0.123172726551,bipartite m=5
0.98190000,0.087997598501,0.123181718124,bipartite m=5
0.98200000,0.088060351472,0.123190717541,bipartite m=5
0.98210000,0.088123142796,0.123199724833,bipartite m=5
0.98220000,0.088185972494,0.123208740029,bipartite m=5
0.98230000,0.088248840585,0.123217763162,bipartite m=5
0.98240000,0.088311747088,0.123226794263,bipartite m=5
0.98250000,0.088374692023,0.123235833362,bipartite m=5
0.98260000,0.088437675409,0.123244880492,bipartite m=5
0.98270000,0.088500697266,0.123253935684,bipartite m=5
0.98280000,0.088563757613,0.123262998972,bipartite m=5
0.98290000,0.088626856471,0.123272070388,bipartite m=5
0.98300000,0.088689993859,0.123281149964,bipartite m=5
0.98310000,0.088753169795,0.123290237735,bipartite m=5
0.98320000,0.088816384301,0.123299333733,bipartite m=5
0.98330000,0.088879637396,0.123308437992,bipartite m=5
0.98340000,0.088942929098,0.123317550548,bipartite m=5
0.98350000,0.089006259429,0.123326671433,bipartite m=5
0.98360000,0.089069628406,0.123335800684,bipartite m=5
0.98370000,0.089133036051,0.123344938335,bipartite m=5
0.98380000,0.089196482383,0.123354084421,bipartite m=5
0.98390000,0.089259967421,0.123363238979,bipartite m=5
0.98400000,0.089323491186,0.123372402045,bipartite m=5
0.98410000,0.089387053696,0.123381573656,bipartite m=5
0.98420000,0.089450654972,0.123390753848,bipartite m=5
0.98430000,0.089514295032,0.123399942658,bipartite m=5
0.98440000,0.089577973898,0.123409140124,bipartite m=5
0.98450000,0.089641691589,0.123418346285,bipartite m=5
0.98460000,0.089705448123,0.123427561179,bipartite m=5
0.98470000,0.089769243522,0.123436784843,bipartite m=5
0.98480000,0.089833077805,0.123446017319,bipartite m=5
0.98490000,0.089896950991,0.123455258645,bipartite m=5
0.98500000,0.089960863101,0.123464508861,bipartite m=5
0.98510000,0.090024814153,0.123473768007,bipartite m=5
0.98520000,0.090088804169,0.123483036125,bipartite m=5
0.98530000,0.090152833167,0.123492313256,bipartite m=5
0.98540000,0.090216901168,0.123501599441,bipartite m=5
0.98550000,0.090281008191,0.123510894723,bipartite m=5
0.98560000,0.090345154256,0.123520199144,bipartite m=5
0.98570000,0.090409339382,0.123529512747,bipartite m=5
0.98580000,0.090473563591,0.123538835576,bipartite m=5
0.98590000,0.090537826901,0.123548167675,bipartite m=5
0.98600000,0.090602129332,0.123557509087,bipartite m=5
0.98610000,0.090666470904,0.123566859859,bipartite m=5
0.98620000,0.090730851638,0.123576220036,bipartite m=5
0.98630000,0.090795271552,0.123585589664,bipartite m=5
0.98640000,0.090859730667,0.123594968788,bipartite m=5
0.98650000,0.090924229003,0.123604357457,bipartite m=5
0.98660000,0.090988766579,0.123613755717,bipartite m=5
0.98670000,0.091053343416,0.123623163618,bipartite m=5
0.98680000,0.091117959533,0.123632581206,bipartite m=5
0.98690000,0.091182614950,0.123642008533,bipartite m=5
0.98700000,0.091247309687,0.123651445648,bipartite m=5
0.98710000,0.091312043765,0.123660892600,bipartite m=5
0.98720000,0.091376817202,0.123670349442,bipartite m=5
0.98730000,0.091441630019,0.123679816225,bipartite m=5
0.98740000,0.091506482236,0.123689293000,bipartite m=5
0.98750000,0.091571373874,0.123698779822,bipartite m=5
0.98760000,0.091636304950,0.123708276743,bipartite m=5
0.98770000,0.091701275487,0.123717783818,bipartite m=5
0.98780000,0.091766285503,0.123727301102,bipartite m=5
0.98790000,0.091831335020,0.123736828651,bipartite m=5
0.98800000,0.091896424056,0.123746366520,bipartite m=5
0.98810000,0.091961552631,0.123755914767,bipartite m=5
0.98820000,0.092026720767,0.123765473449,bipartite m=5
0.98830000,0.092091928482,0.123775042626,bipartite m=5
0.98840000,0.092157175797,0.123784622356,bipartite m=5
0.98850000,0.092222462732,0.123794212700,bipartite m=5
0.98860000,0.092287789307,0.123803813719,bipartite m=5
0.98870000,0.092353155542,0.123813425474,bipartite m=5
0.98880000,0.092418561456,0.123823048027,bipartite m=5
0.98890000,0.092484007071,0.123832681444,bipartite m=5
0.98900000,0.092549492407,0.123842325786,bipartite m=5
0.98910000,0.092615017482,0.123851981121,bipartite m=5
0.98920000,0.092680582318,0.123861647514,bipartite m=5
0.98930000,0.092746186934,0.123871325032,bipartite m=5
0.98940000,0.092811831351,0.123881013744,bipartite m=5
0.98950000,0.092877515588,0.123890713718,bipartite m=5
0.98960000,0.092943239666,0.123900425024,bipartite m=5
0.98970000,0.093009003606,0.123910147734,bipartite m=5
0.98980000,0.093074807426,0.123919881919,bipartite m=5
0.98990000,0.093140651148,0.123929627653,bipartite m=5
0.99000000,0.093206534791,0.123939385011,bipartite m=5
0.99010000,0.093272458375,0.123949154068,bipartite m=5
0.99020000,0.093338421922,0.123958934900,bipartite m=5
0.99030000,0.093404425450,0.123968727586,bipartite m=5
0.99040000,0.093470468980,0.123978532204,bipartite m=5
0.99050000,0.093536552533,0.123988348835,bipartite m=5
0.99060000,0.093602676129,0.123998177561,bipartite m=5
0.99070000,0.093668839787,0.124008018465,bipartite m=5
0.99080000,0.093735043528,0.124017871630,bipartite m=5
0.99090000,0.093801287372,0.124027737144,bipartite m=5
0.99100000,0.093867571340,0.124037615092,bipartite m=5
0.99110000,0.093933895451,0.124047505565,bipartite m=5
0.99120000,0.094000259727,0.124057408652,bipartite m=5
0.99130000,0.094066664187,0.124067324444,bipartite m=5
0.99140000,0.094133108851,0.124077253036,bipartite m=5
0.99150000,0.094199593740,0.124087194523,bipartite m=5
0.99160000,0.094266118874,0.124097149001,bipartite m=5
0.99170000,0.094332684273,0.124107116569,bipartite m=5
0.99180000,0.094399289959,0.124117097327,bipartite m=5
0.99190000,0.094465935950,0.124127091378,bipartite m=5
0.99200000,0.094532622267,0.124137098826,bipartite m=5
0.99210000,0.094599348932,0.124147119777,bipartite m=5
0.99220000,0.094744511638,0.124157154339,bipartite m=10
0.99230000,0.094906974449,0.124167202623,bipartite m=10
0.99240000,0.095069699428,0.124177264741,bipartite m=10
0.99250000,0.095232686973,0.124187340809,bipartite m=10
0.99260000,0.095395937481,0.124197430943,bipartite m=10
0.99270000,0.095559451349,0.124207535263,bipartite m=10
0.99280000,0.095723228975,0.124217653891,bipartite m=10
0.99290000,0.095887270759,0.124227786952,bipartite m=10
0.99300000,0.096051577100,0.124237934572,bipartite m=10
0.99310000,0.096216148397,0.124248096884,bipartite m=10
0.99320000,0.096380985052,0.124258274018,bipartite m=10
0.99330000,0.096546087465,0.124268466112,bipartite m=10
0.99340000,0.096711456038,0.124278673304,bipartite m=10
0.99350000,0.096877091173,0.124288895737,bipartite m=10
0.99360000,0.097042993273,0.124299133556,bipartite m=10
0.99370000,0.097209162742,0.124309386910,bipartite m=10
0.99380000,0.097375599983,0.124319655953,bipartite m=10
0.99390000,0.097542305401,0.124329940840,bipartite m=10
0.99400000,0.097709279400,0.124340241732,bipartite m=10
0.99410000,0.097876522387,0.124350558793,bipartite m=10
0.99420000,0.098044034767,0.124360892193,bipartite m=10
0.99430000,0.098211816948,0.124371242103,bipartite m=10
0.99440000,0.098379869337,0.124381608702,bipartite m=10
0.99450000,0.098548192342,0.124391992173,bipartite m=10
0.99460000,0.098716786370,0.124402392702,bipartite m=10
0.99470000,0.098885651832,0.124412810482,bipartite m=10
0.99480000,0.099054789137,0.124423245713,bipartite m=10
0.99490000,0.099224198695,0.124433698597,bipartite m=10
0.99500000,0.099393880917,0.124444169346,bipartite m=10
0.99510000,0.099563836214,0.124454658176,bipartite m=10
0.99520000,0.099734064999,0.124465165309,bipartite m=10
0.99530000,0.099904567683,0.124475690977,bipartite m=10
0.99540000,0.100075344681,0.124486235416,bipartite m=10
0.99550000,0.100246396405,0.124496798873,bipartite m=10
0.99560000,0.100417723270,0.124507381601,bipartite m=10
0.99570000,0.100589325691,0.124517983863,bipartite m=10
0.99580000,0.100761204083,0.124528605931,bipartite m=10
0.99590000,0.100976919479,0.124539248085,bipartite m=13
0.99600000,0.101210380287,0.124549910618,bipartite m=13
0.99610000,0.101444357342,0.124560593833,bipartite m=13
0.99620000,0.101678851732,0.124571298044,bipartite m=13
0.99630000,0.101913864550,0.124582023578,bipartite m=13
0.99640000,0.102149396889,0.124592770777,bipartite m=13
0.99650000,0.102385449847,0.124603539994,bipartite m=13
0.99660000,0.102622024521,0.124614331599,bipartite m=13
0.99670000,0.102859122011,0.124625145979,bipartite m=13
0.99680000,0.103096743421,0.124635983538,bipartite m=13
0.99690000,0.103334889855,0.124646844698,bipartite m=13
0.99700000,0.103573562422,0.124657729904,bipartite m=13
0.99700500,0.103585509881,0.124658274803,bipartite m=13
0.99701000,0.103597458658,0.124658819765,bipartite m=13
0.99701500,0.103609408754,0.124659364787,bipartite m=13
0.99702000,0.103621360168,0.124659909871,bipartite m=13
0.99702500,0.103633312901,0.124660455016,bipartite m=13
0.99703000,0.103645266953,0.124661000223,bipartite m=13
0.99703500,0.103657222324,0.124661545492,bipartite m=13
0.99704000,0.103669179013,0.124662090822,bipartite m=13
0.99704500,0.103681137022,0.124662636214,bipartite m=13
0.99705000,0.103693096351,0.124663181668,bipartite m=13
0.99705500,0.103705056998,0.124663727184,bipartite m=13
0.99706000,0.103717018966,0.124664272761,bipartite m=13
0.99706500,0.103728982253,0.124664818401,bipartite m=13
0.99707000,0.103740946860,0.124665364103,bipartite m=13
0.99707500,0.103752912787,0.124665909867,bipartite m=13
0.99708000,0.103764880035,0.124666455693,bipartite m=13
0.99708500,0.103776848602,0.124667001581,bipartite m=13
0.99709000,0.103788818491,0.124667547532,bipartite m=13
0.99709500,0.103800789699,0.124668093545,bipartite m=13
0.99710000,0.103812762229,0.124668639620,bipartite m=13
0.99710500,0.103824736079,0.124669185758,bipartite m=13
0.99711000,0.103836711251,0.124669731958,bipartite m=13
0.99711500,0.103848687743,0.124670278222,bipartite m=13
0.99712000,0.103860665557,0.124670824547,bipartite m=13
0.99712500,0.103872644692,0.124671370936,bipartite m=13
0.99713000,0.103884625149,0.124671917387,bipartite m=13
0.99713500,0.103896606928,0.124672463901,bipartite m=13
0.99714000,0.103908590028,0.124673010479,bipartite m=13
0.99714500,0.103920574451,0.124673557119,bipartite m=13
0.99715000,0.103932560195,0.124674103822,bipartite m=13
0.99715500,0.103944547262,0.124674650588,bipartite m=13
0.99716000,0.103956535651,0.124675197418,bipartite m=13
0.99716500,0.103968525363,0.124675744311,bipartite m=13
0.99717000,0.103980516397,0.124676291267,bipartite m=13
0.99717500,0.103992508755,0.124676838286,bipartite m=13
0.99718000,0.104004502435,0.124677385369,bipartite m=13
0.99718500,0.104016497439,0.124677932516,bipartite m=13
0.99719000,0.104028493765,0.124678479726,bipartite m=13
0.99719500,0.104040491415,0.124679027000,bipartite m=13
0.99720000,0.104052490389,0.124679574337,bipartite m=13
0.99720500,0.104064490686,0.124680121738,bipartite m=13
0.99721000,0.104076492307,0.124680669203,bipartite m=13
0.99721500,0.104088495252,0.124681216732,bipartite m=13
0.99722000,0.104100499521,0.124681764326,bipartite m=13
0.99722500,0.104112505114,0.124682311983,bipartite m=13
0.99723000,0.104124512032,0.124682859704,bipartite m=13
0.99723500,0.104136520274,0.124683407489,bipartite m=13
0.99724000,0.104148529841,0.124683955339,bipartite m=13
0.99724500,0.104160540733,0.124684503253,bipartite m=13
0.99725000,0.104172552949,0.124685051231,bipartite m=13
0.99725500,0.104184566491,0.124685599274,bipartite m=13
0.99726000,0.104196581357,0.124686147381,bipartite m=13
0.99726500,0.104208597549,0.124686695553,bipartite m=13
0.99727000,0.104220615067,0.124687243790,bipartite m=13
0.99727500,0.104232633910,0.124687792091,bipartite m=13
0.99728000,0.104244654079,0.124688340457,bipartite m=13
0.99728500,0.104256675574,0.124688888888,bipartite m=13
0.99729000,0.104268698395,0.124689437384,bipartite m=13
0.99729500,0.104280722542,0.124689985945,bipartite m=13
0.99730000,0.104292748015,0.124690534571,bipartite m=13
0.99730500,0.104304774815,0.124691083262,bipartite m=13
0.99731000,0.104316802942,0.124691632018,bipartite m=13
0.99731500,0.104328832395,0.124692180840,bipartite m=13
0.99732000,0.104340863175,0.124692729727,bipartite m=13
0.99732500,0.104352895282,0.124693278679,bipartite m=13
0.99733000,0.104364928716,0.124693827697,bipartite m=13
0.99733500,0.104376963478,0.124694376781,bipartite m=13
0.99734000,0.104388999567,0.124694925930,bipartite m=13
0.99734500,0.104401036983,0.124695475145,bipartite m=13
0.99735000,0.104413075727,0.124696024425,bipartite m=13
0.99735500,0.104425115799,0.124696573772,bipartite m=13
0.99736000,0.104437157200,0.124697123184,bipartite m=13
0.99736500,0.104449199928,0.124697672663,bipartite m=13
0.99737000,0.104461243984,0.124698222207,bipartite m=13
0.99737500,0.104473289369,0.124698771818,bipartite m=13
0.99738000,0.104485336083,0.124699321495,bipartite m=13
0.99738500,0.104497384125,0.124699871238,bipartite m=13
0.99739000,0.104509433496,0.124700421047,bipartite m=13
0.99739500,0.104521484196,0.124700970923,bipartite m=13
0.99740000,0.104533536225,0.124701520866,bipartite m=13
0.99740500,0.104545589583,0.124702070875,bipartite m=13
0.99741000,0.104557644271,0.124702620951,bipartite m=13
0.99741500,0.104569700288,0.124703171093,bipartite m=13
0.99742000,0.104581757635,0.124703721302,bipartite m=13
0.99742500,0.104593816312,0.124704271578,bipartite m=13
0.99743000,0.104605876318,0.124704821922,bipartite m=13
0.99743500,0.104617937655,0.124705372332,bipartite m=13
0.99744000,0.104630000322,0.124705922809,bipartite m=13
0.99744500,0.104642064320,0.124706473353,bipartite m=13
0.99745000,0.104654129647,0.124707023965,bipartite m=13
0.99745500,0.104666196306,0.124707574644,bipartite m=13
0.99746000,0.104678264295,0.124708125391,bipartite m=13
0.99746500,0.104690333616,0.124708676205,bipartite m=13
0.99747000,0.104702404267,0.124709227086,bipartite m=13
0.99747500,0.104714476249,0.124709778035,bipartite m=13
0.99748000,0.104726549563,0.124710329052,bipartite m=13
0.99748500,0.104738624209,0.124710880137,bipartite m=13
0.99749000,0.104750700186,0.124711431289,bipartite m=13
0.99749500,0.104762777495,0.124711982510,bipartite m=13
0.99750000,0.104774856135,0.124712533798,bipartite m=13
0.99750500,0.104786936108,0.124713085155,bipartite m=13
0.99751000,0.104799017413,0.124713636580,bipartite m=13
0.99751500,0.104811100050,0.124714188073,bipartite m=13
0.99752000,0.104823184020,0.124714739635,bipartite m=13
0.99752500,0.104835269323,0.124715291264,bipartite m=13
0.99753000,0.104847355958,0.124715842963,bipartite m=13
0.99753500,0.104859443926,0.124716394730,bipartite m=13
0.99754000,0.104871533227,0.124716946566,bipartite m=13
0.99754500,0.104883623861,0.124717498470,bipartite m=13
0.99755000,0.104907529735,0.124718050443,BLS completion
0.99755500,0.104945058784,0.124718602485,BLS completion
0.99756000,0.104982587001,0.124719154596,BLS completion
0.99756500,0.105020114386,0.124719706777,BLS completion
0.99757000,0.105057640940,0.124720259026,BLS completion
0.99757500,0.105095166663,0.124720811345,BLS completion
0.99758000,0.105132691555,0.124721363733,BLS completion
0.99758500,0.105170215616,0.124721916190,BLS completion
0.99759000,0.105207738847,0.124722468717,BLS completion
0.99759500,0.105245261247,0.124723021313,BLS completion
0.99760000,0.105282782817,0.124723573979,BLS completion
0.99760500,0.105320303556,0.124724126715,BLS completion
0.99761000,0.105357823465,0.124724679521,BLS completion
0.99761500,0.105395342544,0.124725232396,BLS completion
0.99762000,0.105432860794,0.124725785342,BLS completion
0.99762500,0.105470378213,0.124726338357,BLS completion
0.99763000,0.105507894803,0.124726891443,BLS completion
0.99763500,0.105545410564,0.124727444599,BLS completion
0.99764000,0.105582925495,0.124727997825,BLS completion
0.99764500,0.105620439598,0.124728551122,BLS completion
0.99765000,0.105657952871,0.124729104489,BLS completion
0.99765500,0.105695465315,0.124729657927,BLS completion
0.99766000,0.105732976931,0.124730211435,BLS completion
0.99766500,0.105770487718,0.124730765014,BLS completion
0.99767000,0.105807997677,0.124731318664,BLS completion
0.99767500,0.105845506808,0.124731872385,BLS completion
0.99768000,0.105883015110,0.124732426177,BLS completion
0.99768500,0.105920522584,0.124732980040,BLS completion
0.99769000,0.105958029231,0.124733533975,BLS completion
0.99769500,0.105995535049,0.124734087980,BLS completion
0.99770000,0.106033040041,0.124734642057,BLS completion
0.99770500,0.106070544204,0.124735196206,BLS completion
0.99771000,0.106108047541,0.124735750426,BLS completion
0.99771500,0.106145550050,0.124736304717,BLS completion
0.99772000,0.106183051733,0.124736859080,BLS completion
0.99772500,0.106220552588,0.124737413516,BLS completion
0.99773000,0.106258052617,0.124737968023,BLS completion
0.99773500,0.106295551819,0.124738522602,BLS completion
0.99774000,0.106333050195,0.124739077253,BLS completion
0.99774500,0.106370547744,0.124739631976,BLS completion
0.99775000,0.106408044468,0.124740186772,BLS completion
0.99775500,0.106445540365,0.124740741640,BLS completion
0.99776000,0.106483035436,0.124741296580,BLS completion
0.99776500,0.106520529682,0.124741851593,BLS completion
0.99777000,0.106558023102,0.124742406679,BLS completion
0.99777500,0.106595515697,0.124742961837,BLS completion
0.99778000,0.106633007466,0.124743517068,BLS completion
0.99778500,0.106670498410,0.124744072372,BLS completion
0.99779000,0.106707988529,0.124744627749,BLS completion
0.99779500,0.106745477824,0.124745183200,BLS completion
0.99780000,0.106782966293,0.124745738723,BLS completion
0.99780500,0.106820453938,0.124746294320,BLS completion
0.99781000,0.106857940759,0.124746849990,BLS completion
0.99781500,0.106895426755,0.124747405734,BLS completion
0.99782000,0.106932911927,0.124747961551,BLS completion
0.99782500,0.106970396275,0.124748517442,BLS completion
0.99783000,0.107007879799,0.124749073407,BLS completion
0.99783500,0.107045362500,0.124749629445,BLS completion
0.99784000,0.107082844376,0.124750185558,BLS completion
0.99784500,0.107120325430,0.124750741745,BLS completion
0.99785000,0.107157805660,0.124751298005,BLS completion
0.99785500,0.107195285066,0.124751854340,BLS completion
0.99786000,0.107232763650,0.124752410750,BLS completion
0.99786500,0.107270241411,0.124752967234,BLS completion
0.99787000,0.107307718349,0.124753523792,BLS completion
0.99787500,0.107345194465,0.124754080426,BLS completion
0.99788000,0.107382669758,0.124754637134,BLS completion
0.99788500,0.107420144228,0.124755193917,BLS completion
0.99789000,0.107457617877,0.124755750774,BLS completion
0.99789500,0.107495090703,0.124756307707,BLS completion
0.99790000,0.107532562708,0.124756864715,BLS completion
0.99790500,0.107570033891,0.124757421799,BLS completion
0.99791000,0.107607504252,0.124757978957,BLS completion
0.99791500,0.107644973791,0.124758536192,BLS completion
0.99792000,0.107682442510,0.124759093501,BLS completion
0.99792500,0.107719910407,0.124759650887,BLS completion
0.99793000,0.107757377483,0.124760208348,BLS completion
0.99793500,0.107794843738,0.124760765885,BLS completion
0.99794000,0.107832309172,0.124761323499,BLS completion
0.99794500,0.107869773786,0.124761881188,BLS completion
0.99795000,0.107907237579,0.124762438953,BLS completion
0.99795500,0.107944700552,0.124762996795,BLS completion
0.99796000,0.107982162704,0.124763554714,BLS completion
0.99796500,0.108019624037,0.124764112708,BLS completion
0.99797000,0.108057084549,0.124764670780,BLS completion
0.99797500,0.108094544242,0.124765228928,BLS completion
0.99798000,0.108132003115,0.124765787153,BLS completion
0.99798500,0.108169461169,0.124766345455,BLS completion
0.99799000,0.108206918403,0.124766903834,BLS completion
0.99799500,0.108244374818,0.124767462291,BLS completion
0.99800000,0.108281830414,0.124768020824,BLS completion
0.99800500,0.108319285191,0.124768579435,BLS completion
0.99801000,0.108356739149,0.124769138124,BLS completion
0.99801500,0.108394192288,0.124769696890,BLS completion
0.99802000,0.108431644609,0.124770255734,BLS completion
0.99802500,0.108469096112,0.124770814655,BLS completion
0.99803000,0.108506546796,0.124771373655,BLS completion
0.99803500,0.108543996662,0.124771932733,BLS completion
0.99804000,0.108581445710,0.124772491888,BLS completion
0.99804500,0.108618893941,0.124773051123,BLS completion
0.99805000,0.108656341353,0.124773610435,BLS completion
0.99805500,0.108693787948,0.124774169826,BLS completion
0.99806000,0.108731233726,0.124774729296,BLS completion
0.99806500,0.108768678687,0.124775288845,BLS completion
0.99807000,0.108806122830,0.124775848472,BLS completion
0.99807500,0.108843566156,0.124776408178,BLS completion
0.99808000,0.108881008666,0.124776967964,BLS completion
0.99808500,0.108918450359,0.124777527829,BLS completion
0.99809000,0.108955891235,0.124778087773,BLS completion
0.99809500,0.108993331295,0.124778647796,BLS completion
0.99810000,0.109030770538,0.124779207899,BLS completion
0.99810500,0.109068208966,0.124779768082,BLS completion
0.99811000,0.109105646577,0.124780328344,BLS completion
0.99811500,0.109143083372,0.124780888687,BLS completion
0.99812000,0.109180519352,0.124781449109,BLS completion
0.99812500,0.109217954516,0.124782009612,BLS completion
0.99813000,0.109255388865,0.124782570195,BLS completion
0.99813500,0.109292822399,0.124783130859,BLS completion
0.99814000,0.109330255117,0.124783691602,BLS completion
0.99814500,0.109367687020,0.124784252427,BLS completion
0.99815000,0.109405118109,0.124784813332,BLS completion
0.99815500,0.109442548382,0.124785374319,BLS completion
0.99816000,0.109479977841,0.124785935386,BLS completion
0.99816500,0.109517406486,0.124786496535,BLS completion
0.99817000,0.109554834316,0.124787057764,BLS completion
0.99817500,0.109592261332,0.124787619075,BLS completion
0.99818000,0.109629687534,0.124788180468,BLS completion
0.99818500,0.109667112922,0.124788741942,BLS completion
0.99819000,0.109704537497,0.124789303499,BLS completion
0.99819500,0.109741961257,0.124789865137,BLS completion
0.99820000,0.109779384205,0.124790426857,BLS completion
0.99820500,0.109816806339,0.124790988659,BLS completion
0.99821000,0.109854227659,0.124791550543,BLS completion
0.99821500,0.109891648167,0.124792112510,BLS completion
0.99822000,0.109929067862,0.124792674560,BLS completion
0.99822500,0.109966486744,0.124793236692,BLS completion
0.99823000,0.110003904813,0.124793798907,BLS completion
0.99823500,0.110041322070,0.124794361205,BLS completion
0.99824000,0.110078738514,0.124794923586,BLS completion
0.99824500,0.110116154146,0.124795486051,BLS completion
0.99825000,0.110153568967,0.124796048598,BLS completion
0.99825500,0.110190982975,0.124796611229,BLS completion
0.99826000,0.110228396171,0.124797173944,BLS completion
0.99826500,0.110265808556,0.124797736743,BLS completion
0.99827000,0.110303220129,0.124798299625,BLS completion
0.99827500,0.110340630891,0.124798862592,BLS completion
0.99828000,0.110378040841,0.124799425642,BLS completion
0.99828500,0.110415449981,0.124799988777,BLS completion
0.99829000,0.110452858309,0.124800551996,BLS completion
0.99829500,0.110490265827,0.124801115300,BLS completion
0.99830000,0.110527672534,0.124801678689,BLS completion
0.99830500,0.110565078430,0.124802242163,BLS completion
0.99831000,0.110602483516,0.124802805721,BLS completion
0.99831500,0.110639887792,0.124803369365,BLS completion
0.99832000,0.110677291258,0.124803933094,BLS completion
0.99832500,0.110714693913,0.124804496908,BLS completion
0.99833000,0.110752095759,0.124805060808,BLS completion
0.99833500,0.110789496795,0.124805624794,BLS completion
0.99834000,0.110826897022,0.124806188865,BLS completion
0.99834500,0.110864296439,0.124806753023,BLS completion
0.99835000,0.110901695046,0.124807317267,BLS completion
0.99835500,0.110939092845,0.124807881597,BLS completion
0.99836000,0.110976489835,0.124808446013,BLS completion
0.99836500,0.111013886015,0.124809010516,BLS completion
0.99837000,0.111051281387,0.124809575106,BLS completion
0.99837500,0.111088675951,0.124810139783,BLS completion
0.99838000,0.111126069706,0.124810704547,BLS completion
0.99838500,0.111163462652,0.124811269398,BLS completion
0.99839000,0.111200854791,0.124811834336,BLS completion
0.99839500,0.111238246121,0.124812399362,BLS completion
0.99840000,0.111275636644,0.124812964475,BLS completion
0.99840500,0.111313026358,0.124813529677,BLS completion
0.99841000,0.111350415265,0.124814094966,BLS completion
0.99841500,0.111387803365,0.124814660343,BLS completion
0.99842000,0.111425190657,0.124815225809,BLS completion
0.99842500,0.111462577142,0.124815791363,BLS completion
0.99843000,0.111499962820,0.124816357006,BLS completion
0.99843500,0.111537347691,0.124816922737,BLS completion
0.99844000,0.111574731756,0.124817488557,BLS completion
0.99844500,0.111612115013,0.124818054467,BLS completion
0.99845000,0.111649497464,0.124818620465,BLS completion
0.99845500,0.111686879109,0.124819186553,BLS completion
0.99846000,0.111724259948,0.124819752731,BLS completion
0.99846500,0.111761639980,0.124820318998,BLS completion
0.99847000,0.111799019206,0.124820885355,BLS completion
0.99847500,0.111836397627,0.124821451802,BLS completion
0.99848000,0.111873775242,0.124822018340,BLS completion
0.99848500,0.111911152051,0.124822584968,BLS completion
0.99849000,0.111948528056,0.124823151686,BLS completion
0.99849500,0.111985903254,0.124823718495,BLS completion
0.99850000,0.112023277648,0.124824285395,BLS completion
0.99850500,0.112060651237,0.124824852386,BLS completion
0.99851000,0.112098024020,0.124825419468,BLS completion
0.99851500,0.112135395999,0.124825986642,BLS completion
0.99852000,0.112172767174,0.124826553907,BLS completion
0.99852500,0.112210137544,0.124827121263,BLS completion
0.99853000,0.112247507110,0.124827688712,BLS completion
0.99853500,0.112284875872,0.124828256253,BLS completion
0.99854000,0.112322243829,0.124828823886,BLS completion
0.99854500,0.112359610983,0.124829391612,BLS completion
0.99855000,0.112396977333,0.124829959430,BLS completion
0.99855500,0.112434342880,0.124830527341,BLS completion
0.99856000,0.112471707623,0.124831095345,BLS completion
0.99856500,0.112509071562,0.124831663442,BLS completion
0.99857000,0.112546434699,0.124832231632,BLS completion
0.99857500,0.112583797032,0.124832799916,BLS completion
0.99858000,0.112621158563,0.124833368293,BLS completion
0.99858500,0.112658519290,0.124833936765,BLS completion
0.99859000,0.112695879216,0.124834505330,BLS completion
0.99859500,0.112733238338,0.124835073990,BLS completion
0.99860000,0.112770596659,0.124835642744,BLS completion
0.99860500,0.112807954177,0.124836211593,BLS completion
0.99861000,0.112845310893,0.124836780537,BLS completion
0.99861500,0.112882666807,0.124837349575,BLS completion
0.99862000,0.112920021919,0.124837918709,BLS completion
0.99862500,0.112957376230,0.124838487939,BLS completion
0.99863000,0.112994729739,0.124839057263,BLS completion
0.99863500,0.113032082447,0.124839626684,BLS completion
0.99864000,0.113069434353,0.124840196200,BLS completion
0.99864500,0.113106785458,0.124840765813,BLS completion
0.99865000,0.113144135763,0.124841335522,BLS completion
0.99865500,0.113181485266,0.124841905328,BLS completion
0.99866000,0.113218833969,0.124842475230,BLS completion
0.99866500,0.113256181872,0.124843045230,BLS completion
0.99867000,0.113293528973,0.124843615326,BLS completion
0.99867500,0.113330875275,0.124844185520,BLS completion
0.99868000,0.113368220777,0.124844755812,BLS completion
0.99868500,0.113405565478,0.124845326201,BLS completion
0.99869000,0.113442909380,0.124845896688,BLS completion
0.99869500,0.113480252482,0.124846467274,BLS completion
0.99870000,0.113517594784,0.124847037958,BLS completion
0.99870500,0.113554936287,0.124847608740,BLS completion
0.99871000,0.113592276990,0.124848179621,BLS completion
0.99871500,0.113629616895,0.124848750602,BLS completion
0.99872000,0.113666956000,0.124849321681,BLS completion
0.99872500,0.113704294307,0.124849892860,BLS completion
0.99873000,0.113741631814,0.124850464139,BLS completion
0.99873500,0.113778968523,0.124851035518,BLS completion
0.99874000,0.113816304434,0.124851606996,BLS completion
0.99874500,0.113853639546,0.124852178575,BLS completion
0.99875000,0.113890973860,0.124852750255,BLS completion
0.99875500,0.113928307376,0.124853322035,BLS completion
0.99876000,0.113965640094,0.124853893917,BLS completion
0.99876500,0.114002972015,0.124854465900,BLS completion
0.99877000,0.114040303137,0.124855037984,BLS completion
0.99877500,0.114077633462,0.124855610170,BLS completion
0.99878000,0.114114962990,0.124856182457,BLS completion
0.99878500,0.114152291720,0.124856754847,BLS completion
0.99879000,0.114189619654,0.124857327339,BLS completion
0.99879500,0.114226946790,0.124857899934,BLS completion
0.99880000,0.114264273130,0.124858472632,BLS completion
0.99880500,0.114301598672,0.124859045433,BLS completion
0.99881000,0.114338923419,0.124859618337,BLS completion
0.99881500,0.114376247369,0.124860191345,BLS completion
0.99882000,0.114413570522,0.124860764456,BLS completion
0.99882500,0.114450892880,0.124861337672,BLS completion
0.99883000,0.114488214441,0.124861910992,BLS completion
0.99883500,0.114525535207,0.124862484416,BLS completion
0.99884000,0.114562855176,0.124863057945,BLS completion
0.99884500,0.114600174351,0.124863631580,BLS completion
0.99885000,0.114637492729,0.124864205319,BLS completion
0.99885500,0.114674810313,0.124864779164,BLS completion
0.99886000,0.114712127101,0.124865353115,BLS completion
0.99886500,0.114749443094,0.124865927172,BLS completion
0.99887000,0.114786758293,0.124866501335,BLS completion
0.99887500,0.114824072696,0.124867075605,BLS completion
0.99888000,0.114861386305,0.124867649982,BLS completion
0.99888500,0.114898699120,0.124868224466,BLS completion
0.99889000,0.114936011140,0.124868799057,BLS completion
0.99889500,0.114973322366,0.124869373756,BLS completion
0.99890000,0.115010632798,0.124869948562,BLS completion
0.99890500,0.115047942435,0.124870523477,BLS completion
0.99891000,0.115085251280,0.124871098500,BLS completion
0.99891500,0.115122559330,0.124871673632,BLS completion
0.99892000,0.115159866587,0.124872248873,BLS completion
0.99892500,0.115197173050,0.124872824224,BLS completion
0.99893000,0.115234478720,0.124873399683,BLS completion
0.99893500,0.115271783597,0.124873975253,BLS completion
0.99894000,0.115309087682,0.124874550933,BLS completion
0.99894500,0.115346390973,0.124875126723,BLS completion
0.99895000,0.115383693471,0.124875702624,BLS completion
0.99895500,0.115420995177,0.124876278636,BLS completion
0.99896000,0.115458296091,0.124876854759,BLS completion
0.99896500,0.115495596212,0.124877430993,BLS completion
0.99897000,0.115532895541,0.124878007340,BLS completion
0.99897500,0.115570194078,0.124878583798,BLS completion
0.99898000,0.115607491823,0.124879160369,BLS completion
0.99898500,0.115644788777,0.124879737053,BLS completion
0.99899000,0.115682084938,0.124880313850,BLS completion
0.99899500,0.115719380309,0.124880890760,BLS completion
0.99900000,0.115756674888,0.124881467784,BLS completion
0.99900500,0.115793968675,0.124882044922,BLS completion
0.99901000,0.115831261672,0.124882622175,BLS completion
0.99901500,0.115868553878,0.124883199541,BLS completion
0.99902000,0.115905845293,0.124883777023,BLS completion
0.99902500,0.115943135917,0.124884354620,BLS completion
0.99903000,0.115980425751,0.124884932333,BLS completion
0.99903500,0.116017714794,0.124885510162,BLS completion
0.99904000,0.116055003048,0.124886088106,BLS completion
0.99904500,0.116092290511,0.124886666168,BLS completion
0.99905000,0.116129577184,0.124887244346,BLS completion
0.99905500,0.116166863067,0.124887822642,BLS completion
0.99906000,0.116204148160,0.124888401055,BLS completion
0.99906500,0.116241432464,0.124888979586,BLS completion
0.99907000,0.116278715979,0.124889558235,BLS completion
0.99907500,0.116315998704,0.124890137003,BLS completion
0.99908000,0.116353280640,0.124890715890,BLS completion
0.99908500,0.116390561787,0.124891294896,BLS completion
0.99909000,0.116427842146,0.124891874022,BLS completion
0.99909500,0.116465121715,0.124892453268,BLS completion
0.99910000,0.116502400496,0.124893032634,BLS completion
0.99910500,0.116539678488,0.124893612121,BLS completion
0.99911000,0.116576955693,0.124894191730,BLS completion
0.99911500,0.116614232108,0.124894771459,BLS completion
0.99912000,0.116651507736,0.124895351311,BLS completion
0.99912500,0.116688782576,0.124895931285,BLS completion
0.99913000,0.116726056628,0.124896511381,BLS completion
0.99913500,0.116763329893,0.124897091601,BLS completion
0.99914000,0.116800602370,0.124897671944,BLS completion
0.99914500,0.116837874059,0.124898252411,BLS completion
0.99915000,0.116875144962,0.124898833002,BLS completion
0.99915500,0.116912415077,0.124899413717,BLS completion
0.99916000,0.116949684405,0.124899994558,BLS completion
0.99916500,0.116986952946,0.124900575524,BLS completion
0.99917000,0.117024220701,0.124901156615,BLS completion
0.99917500,0.117061487669,0.124901737833,BLS completion
0.99918000,0.117098753851,0.124902319178,BLS completion
0.99918500,0.117136019246,0.124902900650,BLS completion
0.99919000,0.117173283856,0.124903482249,BLS completion
0.99919500,0.117210547679,0.124904063976,BLS completion
0.99920000,0.117247810716,0.124904645831,BLS completion
0.99920500,0.117285072968,0.124905227815,BLS completion
0.99921000,0.117322334434,0.124905809929,BLS completion
0.99921500,0.117359595115,0.124906392172,BLS completion
0.99922000,0.117396855010,0.124906974545,BLS completion
0.99922500,0.117434114120,0.124907557048,BLS completion
0.99923000,0.117471372445,0.124908139683,BLS completion
0.99923500,0.117508629985,0.124908722449,BLS completion
0.99924000,0.117545886740,0.124909305347,BLS completion
0.99924500,0.117583142711,0.124909888378,BLS completion
0.99925000,0.117620397897,0.124910471541,BLS completion
0.99925500,0.117657652299,0.124911054838,BLS completion
0.99926000,0.117694905916,0.124911638269,BLS completion
0.99926500,0.117732158749,0.124912221834,BLS completion
0.99927000,0.117769410799,0.124912805534,BLS completion
0.99927500,0.117806662064,0.124913389369,BLS completion
0.99928000,0.117843912546,0.124913973340,BLS completion
0.99928500,0.117881162244,0.124914557447,BLS completion
0.99929000,0.117918411159,0.124915141691,BLS completion
0.99929500,0.117955659291,0.124915726073,BLS completion
0.99930000,0.117992906639,0.124916310593,BLS completion
0.99930500,0.118030153204,0.124916895251,BLS completion
0.99931000,0.118067398987,0.124917480048,BLS completion
0.99931500,0.118104643987,0.124918064984,BLS completion
0.99932000,0.118141888204,0.124918650061,BLS completion
0.99932500,0.118179131638,0.124919235278,BLS completion
0.99933000,0.118216374290,0.124919820636,BLS completion
0.99933500,0.118253616160,0.124920406137,BLS completion
0.99934000,0.118290857248,0.124920991779,BLS completion
0.99934500,0.118328097554,0.124921577565,BLS completion
0.99935000,0.118365337079,0.124922163494,BLS completion
0.99935500,0.118402575821,0.124922749567,BLS completion
0.99936000,0.118439813782,0.124923335785,BLS completion
0.99936500,0.118477050962,0.124923922148,BLS completion
0.99937000,0.118514287360,0.124924508657,BLS completion
0.99937500,0.118551522978,0.124925095312,BLS completion
0.99938000,0.118588757814,0.124925682115,BLS completion
0.99938500,0.118625991869,0.124926269066,BLS completion
0.99939000,0.118663225144,0.124926856165,BLS completion
0.99939500,0.118700457638,0.124927443413,BLS completion
0.99940000,0.118737689352,0.124928030811,BLS completion
0.99940500,0.118774920285,0.124928618360,BLS completion
0.99941000,0.118812150438,0.124929206059,BLS completion
0.99941500,0.118849379811,0.124929793911,BLS completion
0.99942000,0.118886608404,0.124930381915,BLS completion
0.99942500,0.118923836218,0.124930970072,BLS completion
0.99943000,0.118961063252,0.124931558383,BLS completion
0.99943500,0.118998289506,0.124932146849,BLS completion
0.99944000,0.119035514981,0.124932735470,BLS completion
0.99944500,0.119072739677,0.124933324247,BLS completion
0.99945000,0.119109963593,0.124933913182,BLS completion
0.99945500,0.119147186731,0.124934502274,BLS completion
0.99946000,0.119184409090,0.124935091524,BLS completion
0.99946500,0.119221630670,0.124935680933,BLS completion
0.99947000,0.119258851471,0.124936270503,BLS completion
0.99947500,0.119296071494,0.124936860233,BLS completion
0.99948000,0.119333290739,0.124937450125,BLS completion
0.99948500,0.119370509206,0.124938040180,BLS completion
0.99949000,0.119407726895,0.124938630398,BLS completion
0.99949500,0.119444943806,0.124939220780,BLS completion
0.99950000,0.119482159939,0.124939811327,BLS completion
0.99950500,0.119519375294,0.124940402040,BLS completion
0.99951000,0.119556589872,0.124940992920,BLS completion
0.99951500,0.119593803673,0.124941583967,BLS completion
0.99952000,0.119631016696,0.124942175183,BLS completion
0.99952500,0.119668228943,0.124942766569,BLS completion
0.99953000,0.119705440412,0.124943358125,BLS completion
0.99953500,0.119742651105,0.124943949853,BLS completion
0.99954000,0.119779861021,0.124944541753,BLS completion
0.99954500,0.119817070160,0.124945133827,BLS completion
0.99955000,0.119854278523,0.124945726075,BLS completion
0.99955500,0.119891486110,0.124946318499,BLS completion
0.99956000,0.119928692921,0.124946911099,BLS completion
0.99956500,0.119965898956,0.124947503877,BLS completion
0.99957000,0.120003104214,0.124948096833,BLS completion
0.99957500,0.120040308697,0.124948689970,BLS completion
0.99958000,0.120077512405,0.124949283287,BLS completion
0.99958500,0.120114715337,0.124949876787,BLS completion
0.99959000,0.120151917494,0.124950470470,BLS completion
0.99959500,0.120189118875,0.124951064337,BLS completion
0.99960000,0.120226319482,0.124951658389,BLS completion
0.99960500,0.120263519314,0.124952252629,BLS completion
0.99961000,0.120300718370,0.124952847057,BLS completion
0.99961500,0.120337916653,0.124953441674,BLS completion
0.99962000,0.120375114160,0.124954036482,BLS completion
0.99962500,0.120412310894,0.124954631482,BLS completion
0.99963000,0.120449506853,0.124955226675,BLS completion
0.99963500,0.120486702038,0.124955822064,BLS completion
0.99964000,0.120523896449,0.124956417648,BLS completion
0.99964500,0.120561090086,0.124957013430,BLS completion
0.99965000,0.120598282949,0.124957609411,BLS completion
0.99965500,0.120635475039,0.124958205592,BLS completion
0.99966000,0.120672666356,0.124958801976,BLS completion
0.99966500,0.120709856899,0.124959398563,BLS completion
0.99967000,0.120747046669,0.124959995356,BLS completion
0.99967500,0.120784235666,0.124960592356,BLS completion
0.99968000,0.120821423890,0.124961189564,BLS completion
0.99968500,0.120858611342,0.124961786982,BLS completion
0.99969000,0.120895798020,0.124962384613,BLS completion
0.99969500,0.120932983926,0.124962982457,BLS completion
0.99970000,0.120970169060,0.124963580517,BLS completion
0.99970500,0.121007353422,0.124964178795,BLS completion
0.99971000,0.121044537012,0.124964777292,BLS completion
0.99971500,0.121081719829,0.124965376011,BLS completion
0.99972000,0.121118901875,0.124965974953,BLS completion
0.99972500,0.121156083149,0.124966574121,BLS completion
0.99973000,0.121193263652,0.124967173517,BLS completion
0.99973500,0.121230443383,0.124967773143,BLS completion
0.99974000,0.121267622343,0.124968373001,BLS completion
0.99974500,0.121304800531,0.124968973094,BLS completion
0.99975000,0.121341977949,0.124969573423,BLS completion
0.99975500,0.121379154596,0.124970173993,BLS completion
0.99976000,0.121416330472,0.124970774804,BLS completion
0.99976500,0.121453505577,0.124971375860,BLS completion
0.99977000,0.121490679912,0.124971977163,BLS completion
0.99977500,0.121527853477,0.124972578716,BLS completion
0.99978000,0.121565026271,0.124973180523,BLS completion
0.99978500,0.121602198296,0.124973782586,BLS completion
0.99979000,0.121639369550,0.124974384907,BLS completion
0.99979500,0.121676540035,0.124974987492,BLS completion
0.99980000,0.121713709750,0.124975590342,BLS completion
0.99980500,0.121750878695,0.124976193461,BLS completion
0.99981000,0.121788046871,0.124976796853,BLS completion
0.99981500,0.121825214278,0.124977400521,BLS completion
0.99982000,0.121862380915,0.124978004470,BLS completion
0.99982500,0.121899546784,0.124978608703,BLS completion
0.99983000,0.121936711884,0.124979213224,BLS completion
0.99983500,0.121973876214,0.124979818039,BLS completion
0.99984000,0.122011039777,0.124980423151,BLS completion
0.99984500,0.122048202571,0.124981028565,BLS completion
0.99985000,0.122085364596,0.124981634287,BLS completion
0.99985500,0.122122525854,0.124982240322,BLS completion
0.99986000,0.122159686343,0.124982846674,BLS completion
0.99986500,0.122196846064,0.124983453351,BLS completion
0.99987000,0.122234005018,0.124984060358,BLS completion
0.99987500,0.122271163204,0.124984667702,BLS completion
0.99988000,0.122308320622,0.124985275389,BLS completion
0.99988500,0.122345477273,0.124985883428,BLS completion
0.99989000,0.122382633157,0.124986491825,BLS completion
0.99989500,0.122419788273,0.124987100589,BLS completion
0.99990000,0.122456942623,0.124987709730,BLS completion
0.99990500,0.122494096205,0.124988319256,BLS completion
0.99991000,0.122531249021,0.124988929178,BLS completion
0.99991500,0.122568401071,0.124989539507,BLS completion
0.99992000,0.122605552354,0.124990150256,BLS completion
0.99992500,0.122642702870,0.124990761437,BLS completion
0.99993000,0.122679852621,0.124991373066,BLS completion
0.99993500,0.122717001605,0.124991985158,BLS completion
0.99994000,0.122754149823,0.124992597731,BLS completion
0.99994500,0.122791297276,0.124993210806,BLS completion
0.99995000,0.122828443963,0.124993824405,BLS completion
0.99995500,0.122865589884,0.124994438556,BLS completion
0.99996000,0.122902735040,0.124995053287,BLS completion
0.99996500,0.122939879431,0.124995668636,BLS completion
0.99997000,0.122977023057,0.124996284645,BLS completion
0.99997500,0.123014165917,0.124996901370,BLS completion
0.99998000,0.123051308013,0.124997518881,BLS completion
0.99998500,0.123088449344,0.124998137272,BLS completion
0.99999000,0.123125589910,0.124998756686,BLS completion
0.99999500,0.123162729712,0.124999377366,BLS completion
0.99999900,0.123192441004,0.124999875212,BLS completion
1.00000000,0.123199868750,0.125000000000,BLS completion

